Read Cities through their Lines. Methodology to characterize spatial graphs

Cities can be seen as the epitome of complex systems. They arise from a set of interactions and components so diverse that is almost impossible to describe them exhaustively. Amid this diversity, we chose an object which orchestrates the development and use of an urban area : the road network. Following the established work on space syntax, we represent road networks as graphs. From this symbolic representation we can build a geographical object called the way. The way is defined by local rules independently from the direction in which the network is read. This complex object, and several indicators leaned upon it, allows us to carry out deep analysis of spatial networks, independent from their borders. With this methodology, we demonstrate how different road graphs, from various places in the world, show similar properties. We show how such analysis, based on the topological and topographical properties of their road networks, allows us to trace back some aspects of the historical and geographical contexts of city formation. We define a model of temporal differentiation, where the structural changes through time in the network are highlighted. This methodology was thought to be generic so it can be used with several kinds of spatial networks, opening the panel of research applications and future work. Key words : Road network, Graph theory, Spatial analysis, Complex system, Urban modelling.

==> annexes/annexes_labels.txt <==
A1_3
\chapter{Indicateurs}\label{ann:chap_indicateurs}
\section{Indicateurs locaux}\label{ann:sec_indloc}
\section{Indicateurs globaux}\label{ann:sec_indglo}


A1_4_tabs
\label{tab:corr_avignon_arc}
\label{tab:corr_manhattan_arc}
\label{tab:corr_avignon_comb}
\label{tab:corr_manhattan_comb}
\label{tab:corr_avignon_voie}
\label{tab:corr_manhattan_voie}
\label{tab:corr_paris_voie}
\label{tab:corr_barcelone_voie}
\label{tab:corr_voies_avignon_comb}
\label{tab:corr_voies_manhattan_comb}
\label{tab:corr_voies_paris_comb}
\label{tab:corr_voies_barcelone_comb}

A1_4_hexbin
\chapter{Cartes de corrélation}\label{ann:chap_cartes_corr}
\section{Cartes de corrélation sur les arcs}\label{ann:sec_corr_arcs} 
\subsection{Indicateurs primaires}\label{ann:ssec_arcs_indprim}
\subsection{Indicateurs composés}\label{ann:ssec_arcs_indcomp}
\section{Cartes de corrélation sur les voies}\label{A14_hexb_voies}\label{ann:sec_corr_voies} 
\subsection{Indicateurs primaires}\label{ann:ssec_voies_indprim}
\subsection{Indicateurs composés}\label{ann:ssec_voies_indcomp}

A2_2_be
\chapter{Cartes d'effets de bord}\label{ann:chap_ebords}
\section{Avignon}\label{ann:sec_eb_avignon}
\section{Paris}\label{ann:sec_eb_paris}
\section{Barcelone}\label{ann:sec_eb_barcelone}
\section{New-York}\label{ann:sec_eb_newyork}

A2_3_panel_brut
\chapter{Graphes des villes du panel de recherche}\label{ann:chap_panel_graphe}

A2_3_panel
\chapter{Panel}\label{ann:chap_panel}
\section{Graphes viaires (villes)}\label{ann:sec_panel_viaireville}
\section{Graphes viaires (quartiers)}\label{ann:sec_panel_viairequart}
\section{Graphes artificiels}\label{ann:sec_panel_artifi}
\section{Graphes de craquelures}\label{ann:sec_panel_craqs}
\section{Graphes biologiques}\label{ann:sec_panel_biol}
\section{Graphes hydrographiques}\label{ann:sec_panel_hydro}
\section{Graphes ferrés}\label{ann:sec_panel_ferre}

A2_4_cartes_diachr
\chapter{Cartes diachroniques de l'indicateur de closeness}\label{ann:chap_cartes-diachr}
\section{Avignon (1760 - 2014)}\label{ann:sec_cartedia_avignon}
\section{Rotterdam \& Schiedam (1374 - 1955)}\label{ann:sec_cartedia_rotterdamsch}
\subsection{Rotterdam (1374 - 1955)}\label{ann:ssec_cartedia_rotterdam}
\section{Projets urbains}\label{ann:sec_cartedia_projurb}

A2_4_tab_diachr
\section{Détail statistique des variations relatives}\label{ann:sec_dia_stats}
\label{tab:avignon_delta2}
\label{tab:rott_delta2}

A3_2_dtopos
\chapter{Distribution des distances topologiques}\label{ann:chap_distr_dtopo}
\section{Avignon}\label{ann:sec_dtopo_avignon}
\section{Barcelone}\label{ann:sec_dtopo_barcelone}
\section{Kyoto}\label{ann:sec_dtopo_kyoto}
\section{Manhattan}\label{ann:sec_dtopo_manhattan}
\section{Paris}\label{ann:sec_dtopo_paris}
\section{Téhéran}\label{ann:sec_dtopo_teheran}
\section{Téhéran-centre}\label{ann:sec_dtopo_teherancentre}

A_tuto_1
\chapter{Présentation du logiciel de calcul des indicateurs}\label{ann:chap_tuto_1}

A_tuto_2
\chapter{Présentation du plugin QGIS}\label{ann:chap_tuto_2}

==> guide_de_lecture/avignon_ech2_4_sommets.csv <==
ids;deg;geom
29;3;01010000A06A080000C0CCCCCC6EC82941CCCCCCCC191A58410000000000000000
27;3;01010000A06A080000403333338AC7294134333313C01758410000000000000000
53;4;01010000A06A080000809999998BD52941CCCCCC8CA61A58410000000000000000
76;4;01010000A06A0800004033333358BA294100000080D11858410000000000000000
80;3;01010000A06A08000000000000D0B92941CCCCCC0C8B1858410000000000000000
3;3;01010000A06A0800008066666673BA294198999959C21858410000000000000000
82;3;01010000A06A0800008066666612BA294100000060C21858410000000000000000
84;3;01010000A06A08000000000000D9B9294198999999841858410000000000000000
81;3;01010000A06A080000C0CCCCCC06BA294168666686B91858410000000000000000
85;3;01010000A06A08000080666666E5B92941686666A6881858410000000000000000
88;1;01010000A06A0800008099999933BA2941686666E6411858410000000000000000
87;3;01010000A06A080000806666660FBA294100000020881858410000000000000000
86;3;01010000A06A08000080999999E3B92941343333F3851858410000000000000000
2;3;01010000A06A080000C0CCCCCCE4B92941000000C07E1858410000000000000000
92;6;01010000A06A080000C0CCCCCC5CBA2941989999D9C41858410000000000000000
77;1;01010000A06A080000C0CCCCCCA9BA294100000080FF1858410000000000000000
93;3;01010000A06A080000806666669CBF2941CCCCCCEC541958410000000000000000
97;3;01010000A06A0800004033333384BA294198999919E91858410000000000000000
95;3;01010000A06A0800008099999970BA2941CCCCCC4CC71858410000000000000000
103;3;01010000A06A08000080999999E1BB294100000020911858410000000000000000
20;4;01010000A06A0800000000000084C62941686666A6481A58410000000000000000
105;3;01010000A06A080000000000000CBC2941989999D9921858410000000000000000
91;3;01010000A06A080000C0CCCCCC28BA294168666606C51858410000000000000000
98;1;01010000A06A0800008099999977BA2941989999591C1858410000000000000000
104;4;01010000A06A08000080666666F3BB294168666666911858410000000000000000
102;3;01010000A06A08000080666666EBBB294168666686931858410000000000000000
6;4;01010000A06A0800008099999947BF294134333373D51758410000000000000000
7;3;01010000A06A080000809999992AC0294198999979261958410000000000000000
8;3;01010000A06A080000C0CCCCCCDEC02941000000403B1958410000000000000000
10;4;01010000A06A08000040333333BCC22941686666A6951958410000000000000000
94;3;01010000A06A0800008066666681BA294168666626B51858410000000000000000
11;4;01010000A06A0800008066666629C32941CCCCCC0CB21858410000000000000000
12;3;01010000A06A080000C0CCCCCC03C3294198999959B31858410000000000000000
13;3;01010000A06A080000C0CCCCCC8DC32941989999D9B61958410000000000000000
15;3;01010000A06A080000C0CCCCCC53C42941343333733D1858410000000000000000
21;3;01010000A06A08000040333333BEC62941343333D35D1858410000000000000000
17;3;01010000A06A0800008066666674C62941000000C0C61858410000000000000000
16;5;01010000A06A080000C0CCCCCC49C42941989999393C1858410000000000000000
18;3;01010000A06A0800008066666680C62941989999B9CC1858410000000000000000
23;3;01010000A06A080000806666668FC72941CCCCCCCCE71958410000000000000000
22;6;01010000A06A08000000000000D4C62941343333B35C1858410000000000000000
25;4;01010000A06A080000C0CCCCCCB6C7294168666606F91958410000000000000000
24;3;01010000A06A0800008066666678C7294134333393F61958410000000000000000
28;4;01010000A06A0800008066666607C82941686666061B1A58410000000000000000
26;3;01010000A06A080000C0CCCCCC7BC7294198999979C01758410000000000000000
32;3;01010000A06A08000080666666B1CA2941CCCCCC2C601858410000000000000000
31;4;01010000A06A08000040333333C6C8294168666606BE1958410000000000000000
36;3;01010000A06A080000C0CCCCCCE5CB2941CCCCCCCC3D1858410000000000000000
33;3;01010000A06A08000080666666C1CA294100000000601858410000000000000000
34;3;01010000A06A0800008099999971CB2941686666A6CA1958410000000000000000
46;3;01010000A06A080000000000008FD22941CCCCCC2C071958410000000000000000
35;3;01010000A06A0800004033333376CB294168666626C91958410000000000000000
37;3;01010000A06A080000C0CCCCCCE6CB2941343333134E1858410000000000000000
39;3;01010000A06A08000080666666EECD2941000000400C1A58410000000000000000
43;3;01010000A06A08000080999999DECD294198999979ED1958410000000000000000
41;3;01010000A06A08000040333333FFCD2941000000E0801A58410000000000000000
44;3;01010000A06A0800008099999964D12941686666C6B91958410000000000000000
40;3;01010000A06A080000C0CCCCCC82CD2941989999397F1A58410000000000000000
42;3;01010000A06A08000080666666CFCD2941CCCCCC2CEE1958410000000000000000
54;3;01010000A06A08000040333333BCD5294134333353971A58410000000000000000
45;3;01010000A06A080000806666668FD1294198999939CA1958410000000000000000
48;3;01010000A06A08000080999999F2D22941343333738E1A58410000000000000000
47;3;01010000A06A080000806666660FD22941000000A0041958410000000000000000
49;3;01010000A06A080000809999991CD32941343333F3911A58410000000000000000
50;3;01010000A06A08000040333333BBD32941989999D9D91958410000000000000000
51;3;01010000A06A08000080666666F2D3294168666606DA1958410000000000000000
52;4;01010000A06A0800008099999979D52941000000C0921A58410000000000000000
56;3;01010000A06A080000C0CCCCCC95D62941CCCCCC0C421858410000000000000000
55;3;01010000A06A08000080666666C4D62941CCCCCC8C431858410000000000000000
60;3;01010000A06A080000809999997FD72941CCCCCC8C0E1A58410000000000000000
57;3;01010000A06A08000080999999BCD72941343333D3C11858410000000000000000
59;3;01010000A06A0800008066666669D7294100000080101A58410000000000000000
66;1;01010000A06A0800008066666630DA2941343333B3C01958410000000000000000
61;4;01010000A06A080000C0CCCCCC94D92941989999B9AD1858410000000000000000
62;6;01010000A06A08000000000000B2D92941CCCCCCECAA1858410000000000000000
64;3;01010000A06A08000080666666DDDA294100000000751A58410000000000000000
69;1;01010000A06A0800000000000054DD294100000040AB1958410000000000000000
68;3;01010000A06A0800004033333367DC2941CCCCCC8C371A58410000000000000000
71;3;01010000A06A080000C0CCCCCC53E02941000000C0401B58410000000000000000
72;3;01010000A06A0800008099999975E02941CCCCCC2C341B58410000000000000000
73;1;01010000A06A0800000000000076B82941CCCCCC8CA71858410000000000000000
67;3;01010000A06A08000080666666ECDC2941989999F94A1A58410000000000000000
70;3;01010000A06A0800000000000051DD2941CCCCCCACB51958410000000000000000
74;3;01010000A06A08000040333333C1B92941CCCCCC8CBD1858410000000000000000
78;3;01010000A06A08000040333333BEB92941989999F9911858410000000000000000
89;3;01010000A06A080000C0CCCCCC78BA2941CCCCCC6CAE1858410000000000000000
99;1;01010000A06A080000000000001BBC2941CCCCCCEC191858410000000000000000
114;3;01010000A06A0800008066666650BB2941CCCCCCAC5F1858410000000000000000
139;6;01010000A06A080000C0CCCCCC13BC294134333313901858410000000000000000
120;3;01010000A06A080000C0CCCCCCBEBB2941343333738F1858410000000000000000
112;4;01010000A06A08000080E5D062D5BA2941E895B25C8B1858410000000000000000
115;4;01010000A06A08000080567D6EE7BA294120F46CAE8B1858410000000000000000
111;3;01010000A06A0800008099999911BB294168666686A71858410000000000000000
146;3;01010000A06A0800000000000001BD2941CCCCCCEC2F1858410000000000000000
122;3;01010000A06A080000C0CCCCCC6CBB2941CCCCCC0C561858410000000000000000
121;3;01010000A06A08000080999999B1BB294100000000A51858410000000000000000
148;1;01010000A06A0800000000000023BC2941000000C0F01858410000000000000000
129;3;01010000A06A08000080666666DFBB294100000040A41858410000000000000000
143;3;01010000A06A0800004033333321BC2941000000002B1858410000000000000000
126;1;01010000A06A0800000000000091BB294198999919D01758410000000000000000
124;3;01010000A06A08000040333333DEBB294134333333291858410000000000000000
128;3;01010000A06A08000000000000CFBB2941343333B3A01858410000000000000000
132;3;01010000A06A0800008066666601BC294198999939321858410000000000000000
125;3;01010000A06A08000080666666D3BB2941CCCCCC2C2F1858410000000000000000
130;4;01010000A06A08000080999999FABB2941343333138F1858410000000000000000
107;3;01010000A06A08000080666666C5BC294100000060CB1858410000000000000000
135;3;01010000A06A08000080666666F9BC2941000000809F1858410000000000000000
152;3;01010000A06A080000806666667ABC2941686666E6F91758410000000000000000
134;3;01010000A06A08000000000000EABB294168666626A41858410000000000000000
150;3;01010000A06A08000080666666A1BC2941989999D9001858410000000000000000
131;3;01010000A06A08000080666666D8BB294134333333301858410000000000000000
133;3;01010000A06A08000000000000EEBB294100000000281858410000000000000000
153;3;01010000A06A0800008099999987BC2941000000C0F71758410000000000000000
137;3;01010000A06A080000000000001BBC2941686666A6291858410000000000000000
177;3;01010000A06A080000C0CCCCCC48BD2941CCCCCC0C641858410000000000000000
142;3;01010000A06A08000080999999E9BC2941000000E0921858410000000000000000
140;3;01010000A06A080000C0CCCCCC17BC2941CCCCCCCC301858410000000000000000
154;3;01010000A06A08000080666666F2BC2941343333732D1858410000000000000000
141;3;01010000A06A080000C0CCCCCC7ABC294134333353FD1758410000000000000000
138;3;01010000A06A080000809999991DBC294198999939861858410000000000000000
155;3;01010000A06A080000000000009DBC2941343333B3F61758410000000000000000
156;3;01010000A06A08000080666666CCBC2941686666C6EB1758410000000000000000
151;3;01010000A06A0800008066666672BC2941989999792D1858410000000000000000
161;3;01010000A06A08000080666666CEC2294198999939E11758410000000000000000
158;3;01010000A06A08000080999999CBBC294134333313FC1758410000000000000000
160;3;01010000A06A08000080666666F5BC294168666646F51758410000000000000000
164;3;01010000A06A0800008099999902C12941CCCCCC0CD21858410000000000000000
108;4;01010000A06A08000000000000A9BF294168666626521958410000000000000000
159;3;01010000A06A08000040333333C5BC2941CCCCCC6CF11758410000000000000000
157;4;01010000A06A08000080999999B8BC294134333353F71758410000000000000000
166;1;01010000A06A0800000000000034BD294198999939C61758410000000000000000
171;3;01010000A06A080000C0CCCCCC0DBD2941CCCCCC2C2B1858410000000000000000
175;3;01010000A06A0800008066666618BD2941CCCCCCEC2D1858410000000000000000
172;3;01010000A06A080000403333334FBD2941CCCCCC8CEF1758410000000000000000
180;1;01010000A06A080000C0CCCCCC83C0294198999959841858410000000000000000
176;3;01010000A06A0800000000000068BD2941000000C0081858410000000000000000
182;3;01010000A06A08000000000000D3BD294134333353341858410000000000000000
169;3;01010000A06A080000000000001EBD2941CCCCCC0C971858410000000000000000
190;3;01010000A06A08000080999999FEBD2941CCCCCCEC2F1858410000000000000000
178;3;01010000A06A08000000000000C2BD2941686666A62F1858410000000000000000
173;3;01010000A06A080000000000001FBD294134333313991858410000000000000000
183;3;01010000A06A080000806666665FBF294198999979671858410000000000000000
191;3;01010000A06A0800008099999907C0294100000080F01758410000000000000000
188;3;01010000A06A08000080666666E4BE2941686666C6E01758410000000000000000
168;3;01010000A06A080000403333331ABD2941989999398F1858410000000000000000
185;4;01010000A06A080000003D9BB533C329413C014DD0A91958410000000000000000
198;4;01010000A06A080000C0CCCCCCD0BE2941CCCCCCACDD1758410000000000000000
196;1;01010000A06A080000C0CCCCCC2DBE294198999979101858410000000000000000
193;1;01010000A06A08000040333333F3BD2941000000A0841758410000000000000000
200;4;01010000A06A080000403333334FBF294198999999D71758410000000000000000
189;3;01010000A06A08000040333333DCBD2941343333132D1858410000000000000000
202;3;01010000A06A080000C0CCCCCC2FBF2941343333B3E01758410000000000000000
201;3;01010000A06A0800004033333327BF2941989999B9D11758410000000000000000
203;1;01010000A06A080000806666660DBF294134333333171858410000000000000000
186;3;01010000A06A080000809999993CC3294134333313A91958410000000000000000
184;3;01010000A06A08000080666666CCBE294100000000D81758410000000000000000
207;3;01010000A06A080000C0CCCCCC50BF294198999999D91758410000000000000000
109;1;01010000A06A080000403333338DBA2941343333B3291858410000000000000000
192;3;01010000A06A08000080666666E4BE2941686666E6D21758410000000000000000
162;1;01010000A06A080000000000004EC22941686666C6C21758410000000000000000
106;4;01010000A06A08000000000000E2BB2941686666869C1858410000000000000000
110;3;01010000A06A0800004033333381BB2941686666A62A1858410000000000000000
127;3;01010000A06A080000806666663FBC294134333313F31758410000000000000000
163;4;01010000A06A0800008099999920BD2941000000A09D1858410000000000000000
181;3;01010000A06A0800008099999982BD294134333353F81758410000000000000000
194;3;01010000A06A0800004033333372BF2941CCCCCCCC281858410000000000000000
197;4;01010000A06A08000040333333CCBE294168666666DB1758410000000000000000
204;3;01010000A06A0800008099999915C12941343333F3BE1758410000000000000000
208;3;01010000A06A0800004033333399BF294168666686E31758410000000000000000
210;3;01010000A06A080000809999999BBF294168666666D61758410000000000000000
267;3;01010000A06A08000000000000FCC22941989999B9881958410000000000000000
205;3;01010000A06A080000809999994CBF294134333333DC1758410000000000000000
222;3;01010000A06A080000000000002DC02941686666C64A1958410000000000000000
211;1;01010000A06A08000040333333E4BF2941000000004B1858410000000000000000
224;1;01010000A06A0800008099999905C02941343333F39F1758410000000000000000
220;3;01010000A06A080000809999990AC02941CCCCCCACEA1758410000000000000000
221;3;01010000A06A080000C0CCCCCCF3C12941989999B98E1958410000000000000000
246;1;01010000A06A080000000000002BC12941686666C69A1758410000000000000000
219;3;01010000A06A08000080666666F7BF294168666606ED1758410000000000000000
228;3;01010000A06A0800000000000073C02941343333B3191858410000000000000000
223;3;01010000A06A08000040333333FAC1294100000020851958410000000000000000
227;3;01010000A06A0800008099999928C02941CCCCCCECEE1758410000000000000000
292;3;01010000A06A080000403333338CC3294198999919971958410000000000000000
234;3;01010000A06A080000C0CCCCCCBEC22941989999F9E41758410000000000000000
268;3;01010000A06A080000809999990CC32941686666C69A1858410000000000000000
230;3;01010000A06A08000000000000EBC02941989999B9651958410000000000000000
233;3;01010000A06A08000000000000A9C2294100000040901958410000000000000000
229;3;01010000A06A080000809999996EC0294100000000F41758410000000000000000
218;3;01010000A06A080000C0CCCCCC13C02941000000E01A1858410000000000000000
232;3;01010000A06A080000C0CCCCCC74C0294134333333F61758410000000000000000
269;3;01010000A06A080000C0CCCCCCEAC22941686666A6B51858410000000000000000
231;3;01010000A06A080000C0CCCCCCDCC02941CCCCCC4C3E1958410000000000000000
217;3;01010000A06A080000C0CCCCCC90C0294168666666231858410000000000000000
241;4;01010000A06A0800008099999937C12941343333B3D21858410000000000000000
239;1;01010000A06A0800008099999900C12941CCCCCCCCEE1858410000000000000000
235;3;01010000A06A08000040333333EFC02941686666063C1958410000000000000000
248;1;01010000A06A08000080666666F1C22941CCCCCCCC781958410000000000000000
260;3;01010000A06A080000403333331EC32941343333B3CD1858410000000000000000
264;3;01010000A06A080000C0CCCCCC0DC32941CCCCCC6CA51958410000000000000000
250;1;01010000A06A08000080666666CDC12941CCCCCCECBC1858410000000000000000
266;3;01010000A06A0800004033333353C3294134333373961958410000000000000000
270;6;01010000A06A08000080999999EEC22941CCCCCC4CB21858410000000000000000
275;4;01010000A06A08000080666666F6C32941CCCCCC2CBA1758410000000000000000
243;3;01010000A06A0800000000000030C32941CCCCCC4CB71758410000000000000000
271;3;01010000A06A08000080999999F6C22941989999F9AB1858410000000000000000
272;4;01010000A06A0800000000000068C32941CCCCCC6C921958410000000000000000
273;3;01010000A06A0800004033333358C32941686666E6601858410000000000000000
261;1;01010000A06A08000080999999ADC22941CCCCCC8CD41858410000000000000000
253;1;01010000A06A080000C0CCCCCCADC12941CCCCCC4CCC1958410000000000000000
277;3;01010000A06A08000040333333F2C32941343333D31A1958410000000000000000
255;1;01010000A06A08000080666666EBC12941000000E0D91758410000000000000000
284;3;01010000A06A0800008099999952C4294100000040AD1958410000000000000000
258;1;01010000A06A0800008099999975C2294134333333EA1858410000000000000000
290;3;01010000A06A0800008099999962C42941989999F9751858410000000000000000
286;4;01010000A06A080000806666664FC4294168666646B01958410000000000000000
293;3;01010000A06A08000040333333ADC32941CCCCCCAC531858410000000000000000
199;4;01010000A06A080000806666667EBF294198999939191858410000000000000000
302;3;01010000A06A08000080999999C5C32941CCCCCCEC4F1858410000000000000000
294;3;01010000A06A08000000000000B1C32941CCCCCC8CE11858410000000000000000
297;3;01010000A06A08000000000000C6C32941989999F97E1958410000000000000000
295;3;01010000A06A08000080999999A5C3294198999939FA1858410000000000000000
307;3;01010000A06A08000040333333F8C32941CCCCCC0C481858410000000000000000
305;3;01010000A06A08000040333333CBC32941343333D3931958410000000000000000
276;3;01010000A06A0800004033333325C3294198999939CF1858410000000000000000
303;3;01010000A06A08000080999999CDC32941CCCCCC2C8F1958410000000000000000
215;1;01010000A06A08000000000000ADBF2941686666E63B1958410000000000000000
291;4;01010000A06A08000080666666ADC32941686666A6911958410000000000000000
301;4;01010000A06A080000806666660AC4294198999979DA1858410000000000000000
298;4;01010000A06A080000C0CCCCCC22C42941989999D9CA1958410000000000000000
306;3;01010000A06A08000000000000D4C32941686666A67F1958410000000000000000
304;3;01010000A06A08000000000000B6C3294198999939931958410000000000000000
282;7;01010000A06A080000C07F483F43C32941FCEDEBC0AB1958410000000000000000
278;1;01010000A06A080000C0CCCCCC7BC3294100000000CB1858410000000000000000
501;1;01010000A06A08000080666666A1C62941686666C6FF1758410000000000000000
288;1;01010000A06A0800004033333383C3294134333373561758410000000000000000
212;1;01010000A06A08000000000000EBBF294198999979681858410000000000000000
299;3;01010000A06A080000403333335BC42941CCCCCC4CF61858410000000000000000
287;3;01010000A06A080000806666660CC4294100000080B21958410000000000000000
300;3;01010000A06A08000000000000F5C3294168666666171958410000000000000000
214;3;01010000A06A0800000000000045C6294100000080751858410000000000000000
216;3;01010000A06A0800008066666616C1294168666626C11758410000000000000000
225;1;01010000A06A08000080666666C6BF294100000040C21758410000000000000000
226;3;01010000A06A0800004033333337C0294168666686061858410000000000000000
247;3;01010000A06A080000C0CCCCCC8BC12941CCCCCC4CD41858410000000000000000
251;1;01010000A06A080000000000009EC12941000000C0CA1958410000000000000000
252;4;01010000A06A080000C044D81023C32941647FD921AB1958410000000000000000
254;4;01010000A06A080000C013D08431C32941D0915CF6AC1958410000000000000000
256;3;01010000A06A08000040333333D6C22941CCCCCCAC851958410000000000000000
259;3;01010000A06A08000040333333D4C22941686666A6FC1858410000000000000000
262;3;01010000A06A0800000000000023C32941CCCCCC0C0E1958410000000000000000
279;3;01010000A06A080000C0CCCCCC81C3294100000040E51858410000000000000000
289;3;01010000A06A080000806666667DC32941000000205B1858410000000000000000
312;1;01010000A06A08000080999999ECC32941343333D3481958410000000000000000
316;1;01010000A06A08000040333333E1C32941CCCCCCCCF81758410000000000000000
380;3;01010000A06A0800004033333379C42941989999D9ED1858410000000000000000
320;3;01010000A06A080000C0CCCCCC67C42941989999B97B1858410000000000000000
324;3;01010000A06A080000C0CCCCCC06C42941CCCCCC2C171958410000000000000000
370;3;01010000A06A0800008099999964C42941CCCCCC0CB51958410000000000000000
326;1;01010000A06A08000040333333F9C3294168666606E11758410000000000000000
503;3;01010000A06A080000C0CCCCCC9BC6294100000060C41758410000000000000000
330;4;01010000A06A08000080999999FBC42941686666667D1958410000000000000000
334;3;01010000A06A0800000000000045C42941343333735B1858410000000000000000
318;3;01010000A06A0800004033333381C4294100000060841858410000000000000000
328;3;01010000A06A080000806666660BC42941CCCCCC2C1B1958410000000000000000
350;3;01010000A06A0800000000000056C42941343333331D1858410000000000000000
341;3;01010000A06A0800008099999926C42941343333D3C51958410000000000000000
357;3;01010000A06A0800004033333370C4294100000080DD1958410000000000000000
342;3;01010000A06A0800008099999946C42941989999F9F41758410000000000000000
348;3;01010000A06A080000C0CCCCCC97C42941CCCCCC0CF81758410000000000000000
322;1;01010000A06A08000080999999EDC3294134333313C61758410000000000000000
369;3;01010000A06A0800000000000066C42941343333B3AE1958410000000000000000
344;3;01010000A06A08000040333333F5C42941686666C6911858410000000000000000
333;3;01010000A06A0800004033333311C42941000000001A1958410000000000000000
354;3;01010000A06A080000809999994AC42941CCCCCC0CAA1858410000000000000000
353;3;01010000A06A080000806666663EC42941CCCCCCCC2E1958410000000000000000
321;3;01010000A06A0800008066666628C42941989999D9C71758410000000000000000
335;4;01010000A06A080000C0CCCCCC56C4294100000020621858410000000000000000
351;1;01010000A06A080000809999991EC42941CCCCCC4C201858410000000000000000
336;3;01010000A06A080000806666665AC42941000000A0721858410000000000000000
368;3;01010000A06A080000806666668FC42941000000C0331858410000000000000000
576;3;01010000A06A080000C0CCCCCC82C62941000000C0BA1858410000000000000000
337;1;01010000A06A0800008066666609C42941343333136D1858410000000000000000
359;3;01010000A06A080000C0CCCCCCFAC4294198999959971858410000000000000000
375;3;01010000A06A08000000000000D1C42941989999D95C1858410000000000000000
399;1;01010000A06A080000809999998EC42941CCCCCC2C1B1858410000000000000000
388;3;01010000A06A080000C0CCCCCC95C42941989999B9F21858410000000000000000
340;3;01010000A06A0800008099999921C42941CCCCCC0C241958410000000000000000
371;4;01010000A06A0800008066666670C42941343333B3AC1958410000000000000000
372;3;01010000A06A080000C0CCCCCCB8C4294134333333521858410000000000000000
410;3;01010000A06A080000C0CCCCCCC0C4294100000000611958410000000000000000
385;3;01010000A06A08000000000000E6C4294134333393A41958410000000000000000
381;3;01010000A06A08000000000000BBC42941343333B3ED1958410000000000000000
349;3;01010000A06A080000C0CCCCCC1CC42941000000401E1858410000000000000000
602;3;01010000A06A08000080999999D3C62941989999193D1858410000000000000000
314;3;01010000A06A08000000000000E6C3294168666606801958410000000000000000
378;3;01010000A06A080000C0CCCCCC8BC42941343333F3F41858410000000000000000
377;3;01010000A06A0800000000000094C4294100000000221858410000000000000000
404;6;01010000A06A0800008099999909C5294168666646A01858410000000000000000
396;3;01010000A06A08000080999999A0C4294168666606F51858410000000000000000
390;1;01010000A06A080000806666667AC4294168666666AF1758410000000000000000
308;3;01010000A06A080000C0CCCCCC5FC42941989999D9E71958410000000000000000
398;3;01010000A06A080000C0CCCCCC91C42941686666461F1858410000000000000000
609;3;01010000A06A08000080999999AFC62941CCCCCCECA61858410000000000000000
339;3;01010000A06A080000000000005EC4294134333353E91858410000000000000000
365;1;01010000A06A0800008066666661C4294100000020E21758410000000000000000
408;3;01010000A06A080000C0CCCCCCE6C4294100000000F41958410000000000000000
363;3;01010000A06A080000C0CCCCCCBBC42941000000E0201958410000000000000000
373;3;01010000A06A080000C0CCCCCCBEC42941CCCCCC2C461858410000000000000000
382;3;01010000A06A0800008099999905C52941989999D96E1858410000000000000000
364;3;01010000A06A08000080999999C4C42941989999D9551858410000000000000000
374;3;01010000A06A080000403333335BC42941343333B3221858410000000000000000
502;3;01010000A06A08000080999999ACC52941CCCCCC6C131858410000000000000000
310;1;01010000A06A08000080999999C9C3294198999979F01858410000000000000000
406;3;01010000A06A08000000000000A8C42941CCCCCCACFD1958410000000000000000
361;1;01010000A06A080000809999999DC42941CCCCCC4C291958410000000000000000
383;3;01010000A06A0800008066666676C42941343333F3AD1958410000000000000000
345;1;01010000A06A080000C0CCCCCC14C42941343333139B1858410000000000000000
360;3;01010000A06A08000080999999F4C4294100000000081958410000000000000000
331;1;01010000A06A0800008099999905C42941343333B3831958410000000000000000
607;3;01010000A06A0800008066666698C62941989999198B1858410000000000000000
283;3;01010000A06A0800000000000096C42941000000C0F81958410000000000000000
608;3;01010000A06A0800000000000026C72941CCCCCC4C171A58410000000000000000
611;3;01010000A06A080000C0CCCCCCA7C62941CCCCCCECD21758410000000000000000
564;3;01010000A06A080000C0CCCCCC80C6294168666606411858410000000000000000
605;3;01010000A06A080000809999999DC6294134333333261858410000000000000000
612;3;01010000A06A080000C0CCCCCCDEC6294198999979211858410000000000000000
610;3;01010000A06A080000809999999AC62941686666C64B1A58410000000000000000
604;3;01010000A06A080000C0CCCCCCACC6294134333373B91858410000000000000000
309;3;01010000A06A08000080666666DFC42941343333F3761958410000000000000000
311;3;01010000A06A08000080999999DAC3294134333313911958410000000000000000
313;3;01010000A06A080000C0CCCCCC8CC42941CCCCCC4C5A1958410000000000000000
323;3;01010000A06A08000080666666FBC32941343333B31B1958410000000000000000
332;3;01010000A06A0800008099999939C42941989999B9161958410000000000000000
347;3;01010000A06A08000080666666B3C5294100000060CD1758410000000000000000
362;3;01010000A06A080000C0CCCCCCB5C42941CCCCCCEC5C1958410000000000000000
366;3;01010000A06A0800004033333382C42941000000C0F01758410000000000000000
392;1;01010000A06A0800000000000082C42941CCCCCCCCD41758410000000000000000
395;3;01010000A06A0800008066666693C4294168666686C21958410000000000000000
401;3;01010000A06A0800000000000093C42941989999B9BC1958410000000000000000
409;3;01010000A06A08000000000000DDC42941343333130C1A58410000000000000000
509;4;01010000A06A08000040333333BBC52941989999991A1858410000000000000000
455;3;01010000A06A080000C0CCCCCC9DC52941CCCCCC8C571958410000000000000000
419;3;01010000A06A08000000000000FDC4294198999919531958410000000000000000
414;3;01010000A06A08000040333333DAC42941000000C0501858410000000000000000
416;1;01010000A06A080000C0CCCCCC32C52941343333531E1958410000000000000000
415;3;01010000A06A08000000000000D9C42941CCCCCCCCBE1858410000000000000000
425;3;01010000A06A080000806666661EC5294198999999AF1858410000000000000000
426;3;01010000A06A08000040333333EAC42941686666E6C61858410000000000000000
510;3;01010000A06A080000C0CCCCCC24C72941CCCCCC6C021858410000000000000000
422;3;01010000A06A08000080666666EAC42941000000606E1958410000000000000000
472;3;01010000A06A08000000000000CBC52941686666A6201958410000000000000000
428;3;01010000A06A080000C0CCCCCCFBC42941CCCCCC4C601858410000000000000000
517;1;01010000A06A08000080999999A3C52941686666462A1858410000000000000000
423;3;01010000A06A080000806666660FC52941686666065D1958410000000000000000
449;3;01010000A06A08000080666666F1C52941686666062B1858410000000000000000
441;3;01010000A06A0800004033333308C52941000000207D1958410000000000000000
413;3;01010000A06A08000040333333CCC42941343333B35E1958410000000000000000
506;4;01010000A06A080000C0CCCCCCBAC52941686666A60B1A58410000000000000000
435;3;01010000A06A0800004033333316C52941CCCCCC2CA11958410000000000000000
432;3;01010000A06A080000C0CCCCCCF2C42941CCCCCC6C761958410000000000000000
433;3;01010000A06A08000080999999F2C42941343333B35C1858410000000000000000
429;3;01010000A06A080000403333333FC5294134333373021A58410000000000000000
421;3;01010000A06A08000080999999E3C42941CCCCCC8C5C1858410000000000000000
504;3;01010000A06A08000080999999C0C52941CCCCCC4C491958410000000000000000
442;1;01010000A06A08000080999999EBC42941CCCCCCCC011858410000000000000000
424;3;01010000A06A08000080666666DAC42941989999F95F1858410000000000000000
394;3;01010000A06A0800000000000028C5294100000000F41958410000000000000000
436;1;01010000A06A08000080666666E9C4294198999939861A58410000000000000000
456;4;01010000A06A080000403333333FC52941989999399E1958410000000000000000
386;4;01010000A06A0800004033333342C52941000000809F1958410000000000000000
464;3;01010000A06A080000403333333EC5294134333333D41958410000000000000000
397;3;01010000A06A08000080666666ACC42941000000805E1958410000000000000000
448;3;01010000A06A080000C0CCCCCC21C52941686666C6081958410000000000000000
391;4;01010000A06A0800008066666613C52941686666267E1858410000000000000000
460;3;01010000A06A08000040333333BBC6294198999919961858410000000000000000
500;3;01010000A06A080000403333339AC52941CCCCCCECF01858410000000000000000
467;1;01010000A06A080000000000002BC5294198999919971758410000000000000000
458;3;01010000A06A08000080666666A2C52941CCCCCC8C6E1858410000000000000000
430;3;01010000A06A08000000000000FBC52941CCCCCC4C5B1A58410000000000000000
513;3;01010000A06A080000C0CCCCCCBCC52941686666660B1958410000000000000000
462;3;01010000A06A08000040333333A2C52941343333F30A1958410000000000000000
389;3;01010000A06A080000809999993BC5294168666666A51758410000000000000000
534;3;01010000A06A0800008099999928C62941989999F90A1958410000000000000000
525;3;01010000A06A08000080999999FAC5294198999939471958410000000000000000
529;3;01010000A06A0800000000000047C62941686666E6271A58410000000000000000
507;3;01010000A06A08000000000000D0C5294168666626501858410000000000000000
440;3;01010000A06A08000040333333EFC4294168666666CA1858410000000000000000
514;1;01010000A06A0800008066666611C62941CCCCCC4CE31858410000000000000000
505;3;01010000A06A08000080666666B2C5294134333373511858410000000000000000
526;1;01010000A06A08000040333333B4C5294134333353391958410000000000000000
451;1;01010000A06A080000806666666FC52941686666664F1958410000000000000000
533;6;01010000A06A0800000000000031C6294198999999BE1858410000000000000000
508;3;01010000A06A08000000000000B2C5294168666666161858410000000000000000
470;4;01010000A06A0800008066666652C72941000000A08F1958410000000000000000
450;3;01010000A06A08000080999999E5C5294168666666281858410000000000000000
431;3;01010000A06A0800008099999922C52941000000A0401858410000000000000000
540;1;01010000A06A0800004033333318C62941686666464A1858410000000000000000
520;4;01010000A06A08000040333333B4C72941CCCCCCCC961958410000000000000000
535;3;01010000A06A0800008066666685C6294198999959861858410000000000000000
530;4;01010000A06A0800004033333386C62941CCCCCC2C121A58410000000000000000
531;3;01010000A06A08000000000000CAC52941000000E01F1858410000000000000000
544;3;01010000A06A0800008066666601C62941686666E62E1858410000000000000000
524;3;01010000A06A08000000000000B4C52941686666C62F1858410000000000000000
213;3;01010000A06A08000080999999D5C52941343333537C1858410000000000000000
512;3;01010000A06A08000000000000A5C52941CCCCCC0CEF1858410000000000000000
519;4;01010000A06A0800008066666662C6294100000020121958410000000000000000
523;4;01010000A06A080000000000008CC62941343333D3D51758410000000000000000
538;3;01010000A06A080000C0CCCCCCE5C52941CCCCCC2C431858410000000000000000
536;1;01010000A06A08000080666666C7C52941989999B98B1858410000000000000000
461;3;01010000A06A0800004033333340C52941343333B3221958410000000000000000
471;3;01010000A06A0800000000000087C52941000000A00E1A58410000000000000000
522;3;01010000A06A080000806666667AC62941989999B9E41758410000000000000000
511;3;01010000A06A0800000000000058C62941CCCCCCCC021A58410000000000000000
521;3;01010000A06A080000806666661CC72941CCCCCCECBF1958410000000000000000
19;3;01010000A06A080000806666667BC62941CCCCCC2C451A58410000000000000000
315;4;01010000A06A080000C0CCCCCC1EC5294198999939921958410000000000000000
358;3;01010000A06A0800000000000028C5294168666626D91758410000000000000000
384;5;01010000A06A080000C0CCCCCC1CC52941CCCCCC4C781858410000000000000000
411;1;01010000A06A08000080999999ACC4294100000040151958410000000000000000
412;4;01010000A06A08000080999999EBC4294168666666F41858410000000000000000
417;3;01010000A06A08000080666666E1C42941686666E6441858410000000000000000
437;4;01010000A06A080000000000005CC62941CCCCCC8C741A58410000000000000000
446;3;01010000A06A0800008099999929C52941989999D9F51858410000000000000000
453;3;01010000A06A0800000000000028C52941CCCCCC4C921958410000000000000000
516;3;01010000A06A08000040333333B7C5294134333313741858410000000000000000
518;3;01010000A06A0800000000000097C6294198999999EA1858410000000000000000
527;3;01010000A06A0800008099999944C62941343333F36D1858410000000000000000
537;3;01010000A06A0800008066666680C62941CCCCCC4C251958410000000000000000
541;1;01010000A06A08000040333333FDC52941686666E64B1858410000000000000000
542;3;01010000A06A080000000000004FC62941989999D9501958410000000000000000
444;3;01010000A06A080000C0CCCCCC56C52941CCCCCC0CCE1858410000000000000000
405;4;01010000A06A0800008066666649C5294198999999C11958410000000000000000
420;3;01010000A06A080000C0CCCCCC4BC5294198999979311958410000000000000000
474;3;01010000A06A0800008066666658C5294198999999A71958410000000000000000
403;3;01010000A06A0800008099999948C5294134333393BB1958410000000000000000
468;3;01010000A06A080000403333334AC52941000000E0BA1758410000000000000000
478;3;01010000A06A0800008099999980C52941000000E0BB1758410000000000000000
445;3;01010000A06A0800004033333369C5294198999959D21858410000000000000000
499;3;01010000A06A080000C0CCCCCC8CC5294134333313FD1958410000000000000000
459;4;01010000A06A080000000000005BC52941CCCCCC0CCA1758410000000000000000
475;1;01010000A06A0800004033333373C52941989999F9FE1758410000000000000000
479;3;01010000A06A080000C0CCCCCC77C5294198999979E31758410000000000000000
495;4;01010000A06A0800000000000089C5294100000080181858410000000000000000
487;3;01010000A06A0800008099999987C5294198999919431858410000000000000000
447;3;01010000A06A080000806666666DC52941CCCCCC6C571858410000000000000000
402;3;01010000A06A080000809999994CC5294100000080A81958410000000000000000
452;3;01010000A06A080000C0CCCCCC49C52941CCCCCC6C841858410000000000000000
443;3;01010000A06A0800004033333344C52941686666460C1858410000000000000000
480;3;01010000A06A080000C0CCCCCCCCC52941000000C0551958410000000000000000
466;3;01010000A06A080000403333337AC52941000000A0F21858410000000000000000
497;3;01010000A06A0800000000000089C5294168666606FE1958410000000000000000
559;3;01010000A06A0800008099999938C62941CCCCCCCCC11858410000000000000000
496;3;01010000A06A080000C0CCCCCC32C62941343333D34B1858410000000000000000
552;4;01010000A06A0800008099999992C62941343333532F1958410000000000000000
498;3;01010000A06A080000806666667BC5294168666686E71758410000000000000000
489;3;01010000A06A08000040333333AAC52941CCCCCC4CA11958410000000000000000
515;3;01010000A06A080000809999991AC62941CCCCCC6C671858410000000000000000
566;3;01010000A06A0800008066666661C62941686666E6731858410000000000000000
494;3;01010000A06A0800000000000087C5294198999959531858410000000000000000
484;3;01010000A06A08000000000000B5C52941000000C0191958410000000000000000
560;1;01010000A06A0800008066666654C62941686666864A1858410000000000000000
490;3;01010000A06A08000040333333CBC5294100000040391858410000000000000000
485;4;01010000A06A0800004033333348C62941CCCCCC8CC81858410000000000000000
492;1;01010000A06A0800004033333362C52941CCCCCCAC361858410000000000000000
481;3;01010000A06A08000000000000E9C52941686666A6541958410000000000000000
491;4;01010000A06A080000C0CCCCCCB9C52941686666E6321858410000000000000000
482;3;01010000A06A080000C0CCCCCC8BC62941000000202C1958410000000000000000
551;3;01010000A06A080000C0CCCCCC33C62941989999F9AA1858410000000000000000
578;3;01010000A06A080000C0CCCCCCA7C62941686666C6851A58410000000000000000
571;3;01010000A06A0800008066666692C62941343333534E1958410000000000000000
569;3;01010000A06A080000806666667FC6294134333333331A58410000000000000000
558;3;01010000A06A080000000000005BC6294100000040BC1858410000000000000000
575;4;01010000A06A08000080999999A9C6294134333313061A58410000000000000000
573;3;01010000A06A0800008066666606C7294168666626061958410000000000000000
567;1;01010000A06A0800008066666670C62941343333737F1858410000000000000000
563;3;01010000A06A080000C0CCCCCC94C62941CCCCCCCC261858410000000000000000
588;4;01010000A06A0800004033333398C6294198999999551A58410000000000000000
586;3;01010000A06A080000C0CCCCCC8DC6294100000080BF1858410000000000000000
584;3;01010000A06A080000806666666CC62941CCCCCC4C721858410000000000000000
556;1;01010000A06A080000C0CCCCCC32C6294134333353F51858410000000000000000
592;1;01010000A06A080000C0CCCCCC0DC7294168666606181958410000000000000000
589;3;01010000A06A08000000000000A4C62941CCCCCCEC661858410000000000000000
548;3;01010000A06A080000806666663FC62941989999D92B1858410000000000000000
583;3;01010000A06A080000809999996CC62941343333D3731858410000000000000000
580;3;01010000A06A08000080666666D2C6294134333373251A58410000000000000000
570;3;01010000A06A0800008099999955C62941CCCCCC4CCE1858410000000000000000
553;1;01010000A06A0800008066666613C62941989999793E1958410000000000000000
577;4;01010000A06A08000040333333AAC6294168666606711A58410000000000000000
596;3;01010000A06A080000C0CCCCCCA2C82941989999590B1858410000000000000000
483;4;01010000A06A080000C0CCCCCCA8C52941686666A6151958410000000000000000
562;3;01010000A06A0800008099999964C62941989999D9C01858410000000000000000
587;3;01010000A06A0800008066666665C62941989999B9581A58410000000000000000
597;4;01010000A06A080000C0CCCCCCC7C62941686666E6DC1858410000000000000000
572;3;01010000A06A0800008066666660C6294168666606D31858410000000000000000
565;3;01010000A06A080000C0CCCCCC61C6294198999939721858410000000000000000
598;3;01010000A06A08000080999999C8C62941989999F9411A58410000000000000000
590;3;01010000A06A08000040333333A2C62941CCCCCC0C7B1858410000000000000000
582;3;01010000A06A080000403333337CC6294168666606DF1858410000000000000000
591;3;01010000A06A080000403333336FC62941000000C01A1958410000000000000000
600;3;01010000A06A0800004033333334C72941000000E01D1858410000000000000000
579;3;01010000A06A080000806666663CC72941343333D35F1958410000000000000000
581;4;01010000A06A08000000000000AEC6294134333373D01858410000000000000000
599;3;01010000A06A08000000000000A4C62941989999B9CB1858410000000000000000
477;3;01010000A06A080000000000004FC52941CCCCCC6CBF1758410000000000000000
393;3;01010000A06A080000403333334BC5294168666646DF1758410000000000000000
400;3;01010000A06A080000C0CCCCCC6AC52941000000C01B1858410000000000000000
427;3;01010000A06A080000806666666AC52941686666E64A1858410000000000000000
438;3;01010000A06A080000000000006FC52941CCCCCC0CE91858410000000000000000
457;4;01010000A06A0800004033333357C5294168666606C71758410000000000000000
465;3;01010000A06A0800008099999978C5294134333313FC1958410000000000000000
476;3;01010000A06A08000080999999F8C6294100000020C01958410000000000000000
493;3;01010000A06A080000806666669BC5294134333333E41858410000000000000000
532;3;01010000A06A08000080666666F2C52941686666E61C1858410000000000000000
546;1;01010000A06A080000806666662DC62941CCCCCC6C451958410000000000000000
547;3;01010000A06A080000806666667FC62941CCCCCC8C641A58410000000000000000
554;1;01010000A06A080000806666661AC62941989999391B1958410000000000000000
555;3;01010000A06A080000806666666DC62941CCCCCC8C191958410000000000000000
557;3;01010000A06A0800008099999956C62941686666460A1958410000000000000000
561;3;01010000A06A080000C0CCCCCC86C6294168666646A81858410000000000000000
568;3;01010000A06A080000C0CCCCCC5FC62941CCCCCC2C201A58410000000000000000
593;1;01010000A06A08000080999999D9C6294198999999E51958410000000000000000
594;3;01010000A06A080000000000008FC62941686666064E1858410000000000000000
655;4;01010000A06A08000000000000EBC62941989999F9C21858410000000000000000
652;3;01010000A06A080000C0CCCCCCF0C62941343333B3501958410000000000000000
606;6;01010000A06A08000080666666C0C62941686666A67F1858410000000000000000
644;3;01010000A06A0800000000000002C72941000000E0CD1858410000000000000000
664;3;01010000A06A08000040333333DDC62941989999D94C1958410000000000000000
619;3;01010000A06A080000C0CCCCCCBFC62941343333D34E1958410000000000000000
635;4;01010000A06A080000C0CCCCCC3CC82941CCCCCCCCA91A58410000000000000000
618;3;01010000A06A08000080999999A7C62941989999194B1958410000000000000000
614;3;01010000A06A08000080999999B4C6294198999999D81758410000000000000000
615;3;01010000A06A08000040333333C2C6294100000040C41858410000000000000000
627;3;01010000A06A08000040333333E5C62941343333F3C41758410000000000000000
637;3;01010000A06A0800008066666635C72941989999198D1858410000000000000000
654;3;01010000A06A08000040333333F4C62941989999195C1858410000000000000000
624;3;01010000A06A08000040333333DEC62941CCCCCC6C671A58410000000000000000
617;3;01010000A06A08000080666666A8C62941CCCCCC6C921858410000000000000000
629;3;01010000A06A08000080666666C0C6294198999919491858410000000000000000
634;4;01010000A06A08000000000000D6C62941CCCCCC4C4B1958410000000000000000
665;3;01010000A06A0800000000000053C7294198999939731858410000000000000000
622;3;01010000A06A08000040333333E2C62941000000C0E91858410000000000000000
641;3;01010000A06A0800004033333336C72941CCCCCC2CE71858410000000000000000
672;3;01010000A06A080000000000001BC7294134333313341858410000000000000000
632;1;01010000A06A080000C0CCCCCC9EC62941CCCCCC2C581A58410000000000000000
648;4;01010000A06A08000040333333F3C62941686666A6601A58410000000000000000
707;1;01010000A06A080000806666663CC7294198999939C61958410000000000000000
620;3;01010000A06A080000C0CCCCCC4DC72941CCCCCCCC301958410000000000000000
679;3;01010000A06A080000C0CCCCCC1AC72941686666265A1858410000000000000000
630;3;01010000A06A08000080666666E9C62941989999D97E1A58410000000000000000
625;3;01010000A06A08000000000000D8C6294198999919831858410000000000000000
616;3;01010000A06A080000C0CCCCCCB3C6294134333333551858410000000000000000
623;4;01010000A06A08000080666666B3C62941CCCCCC8C521A58410000000000000000
662;3;01010000A06A0800008066666639C7294168666606881A58410000000000000000
628;3;01010000A06A08000080666666B5C62941CCCCCC4CC71758410000000000000000
688;1;01010000A06A080000C0CCCCCC33C7294100000060431858410000000000000000
646;3;01010000A06A080000000000005BC7294168666606A11858410000000000000000
678;3;01010000A06A080000C0CCCCCCFCC62941CCCCCCCC601A58410000000000000000
656;3;01010000A06A080000C0CCCCCC3AC7294168666686DD1758410000000000000000
653;3;01010000A06A0800004033333311C72941CCCCCC6C451858410000000000000000
661;3;01010000A06A08000080999999E4C62941CCCCCCCC6C1A58410000000000000000
649;3;01010000A06A080000C0CCCCCC4EC7294168666666421958410000000000000000
651;3;01010000A06A080000C0CCCCCCC9C62941CCCCCC8C6F1A58410000000000000000
645;3;01010000A06A08000080666666EAC62941000000E0531A58410000000000000000
684;3;01010000A06A080000C0CCCCCC84C7294168666626981858410000000000000000
660;3;01010000A06A080000C0CCCCCCF1C62941CCCCCC2C4D1A58410000000000000000
680;3;01010000A06A08000000000000B9C72941CCCCCC8C8A1A58410000000000000000
673;3;01010000A06A080000806666667EC7294100000040BE1858410000000000000000
674;1;01010000A06A0800000000000052C72941343333B3F81858410000000000000000
697;3;01010000A06A080000809999995CC72941686666865D1958410000000000000000
638;3;01010000A06A080000403333337FC72941000000A0E71958410000000000000000
642;3;01010000A06A0800008066666660C7294198999939F51758410000000000000000
663;3;01010000A06A080000C0CCCCCCF4C62941686666C63B1858410000000000000000
657;1;01010000A06A08000080999999C3C62941343333F3E71758410000000000000000
714;3;01010000A06A08000040333333CBC7294198999999B31958410000000000000000
685;3;01010000A06A0800008099999959C7294100000020041958410000000000000000
650;3;01010000A06A08000080999999FEC6294100000080931858410000000000000000
667;3;01010000A06A0800004033333358C72941343333B30F1858410000000000000000
666;3;01010000A06A080000C0CCCCCC46C72941686666A6701858410000000000000000
621;4;01010000A06A08000040333333B9C6294198999979421958410000000000000000
640;3;01010000A06A080000C0CCCCCCBAC6294198999999751A58410000000000000000
668;3;01010000A06A080000806666666BC72941686666664D1958410000000000000000
698;3;01010000A06A080000000000005EC72941000000200D1858410000000000000000
700;4;01010000A06A080000C0CCCCCC9AC72941CCCCCCAC1A1A58410000000000000000
686;4;01010000A06A08000080666666C3C7294134333393391A58410000000000000000
699;3;01010000A06A080000403333332EC82941CCCCCC0C101858410000000000000000
704;3;01010000A06A0800000000000067C72941CCCCCC8C5D1958410000000000000000
643;3;01010000A06A08000040333333D4C6294134333333B81858410000000000000000
636;4;01010000A06A08000040333333B3C6294198999999701A58410000000000000000
669;3;01010000A06A08000040333333F9C6294168666666641A58410000000000000000
703;4;01010000A06A0800000000000089C72941686666E61B1858410000000000000000
694;1;01010000A06A0800008066666621C7294134333313CD1758410000000000000000
696;3;01010000A06A0800000000000033C7294198999919601A58410000000000000000
639;3;01010000A06A080000C0CCCCCC55C72941686666260D1A58410000000000000000
701;3;01010000A06A080000C0CCCCCC6AC7294134333353721A58410000000000000000
677;3;01010000A06A08000080666666FEC6294168666666521A58410000000000000000
693;3;01010000A06A080000403333336CC72941CCCCCCACED1758410000000000000000
681;3;01010000A06A0800008099999921C72941CCCCCC6C5F1A58410000000000000000
709;1;01010000A06A0800008099999938C7294100000020DA1758410000000000000000
706;6;01010000A06A08000080666666DDC7294100000080D11958410000000000000000
603;4;01010000A06A080000000000009CC62941686666C64A1858410000000000000000
633;3;01010000A06A08000080999999B8C6294198999939601858410000000000000000
658;3;01010000A06A080000C0CCCCCC1BC72941CCCCCC2CDA1858410000000000000000
675;3;01010000A06A0800008066666624C72941686666465C1958410000000000000000
689;3;01010000A06A080000000000004BC72941343333D3571858410000000000000000
695;3;01010000A06A080000403333338DC7294198999959CE1758410000000000000000
708;3;01010000A06A08000080999999E6C72941989999F9001958410000000000000000
710;3;01010000A06A080000C0CCCCCC71C7294198999999DF1758410000000000000000
702;3;01010000A06A0800008066666676C7294198999919601A58410000000000000000
724;3;01010000A06A080000809999996DC72941000000E0101858410000000000000000
692;3;01010000A06A080000C0CCCCCC42C72941CCCCCCACBF1958410000000000000000
585;4;01010000A06A0800004033333367C72941989999790D1958410000000000000000
723;4;01010000A06A080000C0CCCCCCA9C72941CCCCCC0C111A58410000000000000000
726;4;01010000A06A08000080666666AEC7294168666666901958410000000000000000
736;1;01010000A06A08000040333333CDC72941686666264D1858410000000000000000
722;3;01010000A06A080000C0CCCCCC60C72941CCCCCC0C061A58410000000000000000
746;1;01010000A06A080000403333336CC72941989999D91B1958410000000000000000
734;1;01010000A06A0800008099999962C7294100000080B01858410000000000000000
741;4;01010000A06A080000C0CCCCCCB3C72941343333736C1A58410000000000000000
721;3;01010000A06A0800008099999965C72941000000A0721858410000000000000000
725;3;01010000A06A0800004033333362C72941686666A66F1858410000000000000000
717;1;01010000A06A08000080666666B8C72941686666A65E1858410000000000000000
715;4;01010000A06A08000000000000D3C72941343333F3BE1958410000000000000000
730;3;01010000A06A08000000000000CBC72941989999F9F91758410000000000000000
755;1;01010000A06A080000C0CCCCCCE7C72941CCCCCCAC191958410000000000000000
779;3;01010000A06A08000080999999ECC72941CCCCCCEC671A58410000000000000000
751;3;01010000A06A0800004033333330C82941CCCCCC6CBA1858410000000000000000
728;3;01010000A06A080000403333332CC82941CCCCCCACA71858410000000000000000
727;6;01010000A06A080000C0CCCCCC20C82941686666669A1858410000000000000000
743;1;01010000A06A08000080666666E4C72941686666E64D1958410000000000000000
789;3;01010000A06A08000000000000B7C82941989999D9051858410000000000000000
738;3;01010000A06A080000809999992AC82941686666C6091958410000000000000000
732;3;01010000A06A08000080666666F4C7294100000000681858410000000000000000
775;3;01010000A06A08000040333333BBC72941343333139C1958410000000000000000
742;3;01010000A06A08000000000000A6C72941CCCCCC6C7C1A58410000000000000000
762;1;01010000A06A08000080999999C8C72941989999599C1758410000000000000000
806;3;01010000A06A080000000000001AC8294100000060661A58410000000000000000
750;3;01010000A06A080000809999999DC72941686666065F1A58410000000000000000
782;3;01010000A06A0800008099999974C8294198999919FD1958410000000000000000
776;4;01010000A06A080000C0CCCCCC93C82941989999D98B1958410000000000000000
731;3;01010000A06A08000080999999B0C72941343333D3071A58410000000000000000
716;3;01010000A06A080000403333336EC7294168666646561858410000000000000000
760;3;01010000A06A0800004033333320C8294134333373151858410000000000000000
765;3;01010000A06A08000080999999FBC72941CCCCCC8C531A58410000000000000000
795;3;01010000A06A080000C0CCCCCCF4C72941CCCCCC8C1F1858410000000000000000
749;3;01010000A06A08000000000000F2C72941CCCCCC0CE91758410000000000000000
798;1;01010000A06A0800008066666684C82941CCCCCC8CD11958410000000000000000
768;5;01010000A06A08000040333333F2C72941989999198B1A58410000000000000000
739;3;01010000A06A0800008066666680C72941686666461B1958410000000000000000
780;3;01010000A06A08000080999999B0C82941CCCCCC2C941958410000000000000000
774;3;01010000A06A08000000000000C9C72941CCCCCC0CAF1958410000000000000000
788;4;01010000A06A080000806666661DC82941000000C0371A58410000000000000000
733;3;01010000A06A080000000000006CC7294134333313B51858410000000000000000
786;3;01010000A06A08000080666666B5C8294134333333971958410000000000000000
796;1;01010000A06A080000C0CCCCCCDDC7294100000060261858410000000000000000
804;3;01010000A06A080000C0CCCCCC25C82941686666C6721A58410000000000000000
769;4;01010000A06A0800008099999975C8294134333393E51858410000000000000000
807;3;01010000A06A080000403333331DC82941989999F9911A58410000000000000000
802;3;01010000A06A0800004033333312C8294100000000001958410000000000000000
803;3;01010000A06A08000080666666F5C7294134333373E41958410000000000000000
766;3;01010000A06A0800004033333309C82941989999195C1A58410000000000000000
761;3;01010000A06A08000080666666B8C72941989999392D1858410000000000000000
772;1;01010000A06A08000000000000AAC7294100000020C51858410000000000000000
767;4;01010000A06A080000C0CCCCCCEBC72941343333F3761A58410000000000000000
759;3;01010000A06A08000000000000DEC72941CCCCCCACE21958410000000000000000
809;3;01010000A06A080000403333331EC8294168666686661858410000000000000000
729;3;01010000A06A080000C0CCCCCC77C72941343333330F1858410000000000000000
810;3;01010000A06A080000000000004AC82941343333931E1858410000000000000000
778;3;01010000A06A08000000000000C3C72941686666467E1858410000000000000000
794;3;01010000A06A080000C0CCCCCCE2C7294198999999D61958410000000000000000
745;3;01010000A06A08000080999999C1C7294100000080E71758410000000000000000
752;3;01010000A06A080000000000005EC82941CCCCCC8CD61858410000000000000000
720;3;01010000A06A08000080666666ADC72941000000C08E1958410000000000000000
813;1;01010000A06A08000080999999F8C7294168666686EB1858410000000000000000
785;3;01010000A06A0800008099999921C82941343333B37F1958410000000000000000
770;1;01010000A06A08000080999999A6C7294134333353E81858410000000000000000
753;1;01010000A06A080000806666667EC7294168666606DB1858410000000000000000
783;3;01010000A06A080000809999997FC8294134333353241858410000000000000000
784;3;01010000A06A080000403333334FC82941CCCCCC6CA11A58410000000000000000
777;4;01010000A06A08000000000000EDC82941686666468C1958410000000000000000
790;1;01010000A06A08000000000000D0C72941CCCCCC4C5C1858410000000000000000
781;3;01010000A06A080000C0CCCCCCB9C72941989999999A1958410000000000000000
792;1;01010000A06A08000040333333D9C7294134333373131958410000000000000000
800;1;01010000A06A08000040333333E4C72941CCCCCC6C1C1958410000000000000000
473;3;01010000A06A080000809999995AC7294100000060911958410000000000000000
757;1;01010000A06A0800004033333381C7294198999919251958410000000000000000
690;5;01010000A06A0800000000000058C72941686666666E1858410000000000000000
718;1;01010000A06A08000080999999CAC72941686666A6341958410000000000000000
737;3;01010000A06A080000C0CCCCCCAEC72941343333F37A1858410000000000000000
744;3;01010000A06A0800000000000029C82941CCCCCCECAF1858410000000000000000
747;1;01010000A06A080000000000006EC7294100000020821858410000000000000000
756;3;01010000A06A08000040333333C6C8294198999919271958410000000000000000
758;4;01010000A06A0800000000000016C8294100000080941858410000000000000000
763;1;01010000A06A08000080999999A4C7294198999959BF1758410000000000000000
764;3;01010000A06A08000080999999E0C7294198999999E81958410000000000000000
771;3;01010000A06A080000C0CCCCCC03C82941000000A0131A58410000000000000000
773;5;01010000A06A0800008066666639C82941CCCCCC4CC21858410000000000000000
791;3;01010000A06A08000040333333B1C8294100000060121958410000000000000000
793;3;01010000A06A08000000000000D4C82941CCCCCC0CC91958410000000000000000
797;3;01010000A06A080000C0CCCCCCE9C7294168666686E61958410000000000000000
799;3;01010000A06A08000080999999BCC82941000000601D1958410000000000000000
821;3;01010000A06A080000000000000FC82941000000A0D61758410000000000000000
869;3;01010000A06A0800008066666676C8294134333373F41958410000000000000000
822;1;01010000A06A0800008066666609C8294134333333E51758410000000000000000
829;4;01010000A06A0800008066666696C8294168666606FD1858410000000000000000
827;3;01010000A06A080000C0CCCCCCEFC82941343333938B1858410000000000000000
816;3;01010000A06A08000040333333BBC8294134333353991958410000000000000000
833;3;01010000A06A080000403333334DC82941343333F3141858410000000000000000
840;3;01010000A06A080000C0CCCCCC87C8294100000080F01858410000000000000000
837;3;01010000A06A080000809999997EC8294134333313801958410000000000000000
841;1;01010000A06A0800008066666629C82941989999F9F81858410000000000000000
854;3;01010000A06A080000000000005DC8294100000040421958410000000000000000
851;4;01010000A06A0800000000000078C82941686666C6A71A58410000000000000000
850;3;01010000A06A0800004033333342C8294100000060881A58410000000000000000
870;3;01010000A06A0800004033333329C92941989999B9E41958410000000000000000
843;3;01010000A06A08000080999999A3C82941CCCCCC6C071958410000000000000000
834;3;01010000A06A080000C0CCCCCCCCC8294198999999301958410000000000000000
873;3;01010000A06A0800008099999990C82941686666A61C1A58410000000000000000
831;3;01010000A06A08000080999999A0C82941343333D3A41A58410000000000000000
874;3;01010000A06A08000080999999CCC8294168666646911A58410000000000000000
815;3;01010000A06A0800008099999921C8294168666666641858410000000000000000
856;4;01010000A06A080000806666667EC8294198999959971A58410000000000000000
852;3;01010000A06A08000000000000EFC82941CCCCCCECB41A58410000000000000000
828;3;01010000A06A080000809999996BC8294100000000651A58410000000000000000
859;3;01010000A06A08000080666666B5C82941CCCCCC8C751A58410000000000000000
876;4;01010000A06A080000C0CCCCCCC1C82941CCCCCCCCE31858410000000000000000
888;3;01010000A06A080000C0CCCCCCC5C82941CCCCCCEC8A1958410000000000000000
857;3;01010000A06A080000403333330EC9294134333333A71858410000000000000000
838;3;01010000A06A080000403333330CC92941686666A6971858410000000000000000
830;3;01010000A06A0800004033333357C82941CCCCCC6C8D1A58410000000000000000
879;4;01010000A06A08000040333333D7C82941CCCCCCACC11858410000000000000000
844;3;01010000A06A08000080666666A8C8294168666666101858410000000000000000
825;3;01010000A06A08000000000000CAC8294198999999D91758410000000000000000
845;1;01010000A06A080000C0CCCCCC2EC8294168666686EF1758410000000000000000
898;3;01010000A06A08000000000000BBC82941CCCCCC4C081858410000000000000000
894;3;01010000A06A080000000000001EC92941343333F34C1A58410000000000000000
893;3;01010000A06A08000000000000A1C82941CCCCCCEC541A58410000000000000000
872;3;01010000A06A0800008099999988C8294100000060191A58410000000000000000
848;3;01010000A06A080000806666660DC92941686666E6A01858410000000000000000
886;3;01010000A06A08000080666666E7C82941000000401F1858410000000000000000
860;1;01010000A06A080000806666667AC82941989999F91F1858410000000000000000
911;3;01010000A06A0800000000000043C92941000000A01B1958410000000000000000
865;3;01010000A06A080000C0CCCCCC02C92941343333D3D31958410000000000000000
884;3;01010000A06A08000080666666D1C82941989999B9941A58410000000000000000
899;3;01010000A06A08000080999999D6C82941343333F3631A58410000000000000000
907;1;01010000A06A08000080666666C2C82941CCCCCCCC821A58410000000000000000
817;1;01010000A06A0800008099999902C82941CCCCCC0CA31958410000000000000000
862;3;01010000A06A08000040333333DBC8294198999919E81758410000000000000000
835;1;01010000A06A0800004033333320C8294100000060301958410000000000000000
914;3;01010000A06A08000080999999D4C8294198999939121858410000000000000000
904;4;01010000A06A080000C0CCCCCC09C9294100000040931958410000000000000000
885;3;01010000A06A080000C0CCCCCCA9C8294168666646A41A58410000000000000000
910;5;01010000A06A0800000000000000C92941989999F9861958410000000000000000
889;4;01010000A06A08000080999999F7C8294134333393FA1858410000000000000000
826;3;01010000A06A080000C0CCCCCC1CC82941686666C6FF1858410000000000000000
896;3;01010000A06A080000809999991FC92941989999D9541A58410000000000000000
875;3;01010000A06A080000806666667CC8294100000060081A58410000000000000000
863;1;01010000A06A080000809999994DC82941CCCCCCCCE51758410000000000000000
905;3;01010000A06A08000080999999BAC82941686666C61B1958410000000000000000
890;3;01010000A06A08000080666666F1C92941686666E6D41858410000000000000000
902;3;01010000A06A08000040333333F4C82941989999F99F1A58410000000000000000
915;3;01010000A06A08000040333333C7C82941000000A0031858410000000000000000
882;3;01010000A06A08000000000000F2C82941989999B9061A58410000000000000000
880;1;01010000A06A080000806666667CC82941CCCCCCCCBA1858410000000000000000
887;3;01010000A06A08000080999999A0C8294134333313251A58410000000000000000
903;3;01010000A06A08000040333333C2C82941CCCCCC4CD41758410000000000000000
853;5;01010000A06A080000000000006EC82941000000E0811A58410000000000000000
878;3;01010000A06A080000809999999FC82941686666A6D51858410000000000000000
883;3;01010000A06A08000080666666B9C82941000000A07D1958410000000000000000
866;1;01010000A06A080000C0CCCCCC5BC82941000000E03C1958410000000000000000
912;3;01010000A06A08000080666666D1C8294134333313081858410000000000000000
849;3;01010000A06A0800004033333347C8294198999939AA1858410000000000000000
858;3;01010000A06A0800008099999978C82941686666A6C11858410000000000000000
839;4;01010000A06A0800004033333333C82941CCCCCC6CA41858410000000000000000
895;6;01010000A06A08000040333333D2C82941CCCCCC2C241A58410000000000000000
897;3;01010000A06A08000080999999A9C82941686666E63D1A58410000000000000000
871;4;01010000A06A08000000000000A5C8294168666646641A58410000000000000000
805;8;01010000A06A0800008099999937C8294100000000861A58410000000000000000
891;3;01010000A06A08000000000000A0C82941989999794C1A58410000000000000000
814;3;01010000A06A080000809999995AC82941343333B3D91958410000000000000000
818;1;01010000A06A0800000000000003C8294134333353331858410000000000000000
819;3;01010000A06A0800004033333357C8294134333353451858410000000000000000
823;3;01010000A06A080000806666667FC82941343333130E1A58410000000000000000
842;3;01010000A06A0800008066666647C8294100000020791A58410000000000000000
847;4;01010000A06A080000C0CCCCCCA7C82941989999D9351A58410000000000000000
861;3;01010000A06A08000040333333BEC8294100000040121858410000000000000000
864;3;01010000A06A08000040333333B8C82941686666465E1958410000000000000000
867;3;01010000A06A080000C0CCCCCCCBC82941CCCCCC2C421958410000000000000000
881;3;01010000A06A080000C0CCCCCCD9C8294134333373BA1858410000000000000000
908;4;01010000A06A08000040333333BDC92941CCCCCCCC5E1958410000000000000000
913;3;01010000A06A080000C0CCCCCC0CC92941343333B3981958410000000000000000
966;3;01010000A06A080000806666663CC92941CCCCCCCC921958410000000000000000
933;3;01010000A06A0800000000000005C92941CCCCCCAC641A58410000000000000000
924;3;01010000A06A08000080666666CEC82941686666063B1958410000000000000000
955;3;01010000A06A080000806666666BCA2941CCCCCC4CFC1858410000000000000000
928;3;01010000A06A08000040333333F2C82941CCCCCC2C0B1858410000000000000000
929;3;01010000A06A080000809999990EC92941343333F32F1A58410000000000000000
936;3;01010000A06A0800008066666641C92941CCCCCCEC211A58410000000000000000
926;4;01010000A06A0800008099999977C92941686666C63A1958410000000000000000
919;4;01010000A06A0800008099999912C9294134333393891958410000000000000000
934;3;01010000A06A080000C0CCCCCCEBC9294198999959C21858410000000000000000
946;1;01010000A06A080000C0CCCCCCEEC8294168666626731858410000000000000000
965;3;01010000A06A0800004033333313C9294100000000801A58410000000000000000
949;3;01010000A06A0800008099999930C9294198999959F51958410000000000000000
972;3;01010000A06A080000806666664AC92941000000402F1A58410000000000000000
948;3;01010000A06A080000C0CCCCCC0AC92941686666A68B1858410000000000000000
941;3;01010000A06A080000C0CCCCCC21C92941CCCCCC0C3D1A58410000000000000000
930;3;01010000A06A08000000000000F2C82941343333330F1858410000000000000000
940;3;01010000A06A0800004033333343C92941989999D9501858410000000000000000
993;3;01010000A06A080000403333332CC9294134333353EB1958410000000000000000
920;3;01010000A06A080000C0CCCCCC1CC92941343333D3BD1958410000000000000000
961;3;01010000A06A0800000000000028C9294100000020651A58410000000000000000
978;3;01010000A06A080000806666667EC92941989999596F1A58410000000000000000
977;3;01010000A06A0800008066666619C92941989999D9B21958410000000000000000
957;3;01010000A06A0800000000000085C92941989999D9411958410000000000000000
970;3;01010000A06A08000080999999ABC92941686666A6B71A58410000000000000000
982;3;01010000A06A0800000000000066CA2941989999D9B71958410000000000000000
921;3;01010000A06A08000040333333B7C9294134333373051858410000000000000000
989;3;01010000A06A0800008066666641C92941000000A0E11958410000000000000000
942;3;01010000A06A0800008099999945C9294100000040AA1958410000000000000000
980;3;01010000A06A080000809999995BCA2941989999F9AF1958410000000000000000
962;1;01010000A06A0800004033333309C9294168666606491958410000000000000000
937;3;01010000A06A0800008099999947C92941000000C0B71858410000000000000000
950;3;01010000A06A08000000000000B5CB294168666606091858410000000000000000
994;3;01010000A06A080000809999992CC9294198999979EC1958410000000000000000
968;3;01010000A06A080000000000004FC92941989999998C1858410000000000000000
954;3;01010000A06A0800008099999921C92941000000E00C1958410000000000000000
996;1;01010000A06A0800000000000030C92941989999D9901A58410000000000000000
987;3;01010000A06A0800008066666605CA294168666606D11958410000000000000000
991;4;01010000A06A0800008099999996C92941686666866D1858410000000000000000
953;4;01010000A06A0800008066666636C92941989999590C1A58410000000000000000
999;1;01010000A06A08000080999999A6CA294198999999131958410000000000000000
990;3;01010000A06A0800008066666635C92941000000E0631858410000000000000000
1008;3;01010000A06A080000403333336AC9294134333313311958410000000000000000
938;3;01010000A06A080000C0CCCCCC68CA294134333373F31858410000000000000000
973;3;01010000A06A08000080999999C9C92941CCCCCC6C871958410000000000000000
985;1;01010000A06A0800008099999927CA2941000000600C1958410000000000000000
1012;3;01010000A06A0800004033333373C9294100000020311A58410000000000000000
992;3;01010000A06A0800004033333356C92941343333B35C1A58410000000000000000
969;3;01010000A06A080000806666663FC92941CCCCCC4CB91A58410000000000000000
945;3;01010000A06A080000806666660AC9294100000060901958410000000000000000
1001;3;01010000A06A080000C0CCCCCC99C92941686666460B1A58410000000000000000
984;4;01010000A06A080000403333334EC9294134333393341A58410000000000000000
927;3;01010000A06A0800008099999914C9294134333313AC1958410000000000000000
1009;3;01010000A06A0800004033333376C9294100000080291A58410000000000000000
1016;3;01010000A06A0800008099999984C92941343333F3F71958410000000000000000
1010;3;01010000A06A0800008066666688C92941000000E0B71858410000000000000000
1013;1;01010000A06A080000806666664DC9294100000040A21858410000000000000000
918;3;01010000A06A0800004033333304C9294100000040D31758410000000000000000
922;1;01010000A06A08000080999999CBC8294134333313FE1958410000000000000000
979;3;01010000A06A0800000000000021C92941CCCCCCEC341A58410000000000000000
958;1;01010000A06A0800000000000000C92941CCCCCC4C421958410000000000000000
960;4;01010000A06A0800004033333323C9294134333393D21958410000000000000000
1011;3;01010000A06A080000806666664BC92941686666E6301A58410000000000000000
964;3;01010000A06A080000C0CCCCCC14C92941CCCCCC0C6E1A58410000000000000000
1002;3;01010000A06A080000C0CCCCCC93C9294134333313AF1A58410000000000000000
1003;4;01010000A06A0800008066666613CB2941CCCCCC0C931958410000000000000000
971;3;01010000A06A080000C0CCCCCC16C9294168666646AA1958410000000000000000
1005;6;01010000A06A08000040333333B1C92941686666C6BC1A58410000000000000000
1006;3;01010000A06A080000C0CCCCCCEEC92941686666A6E61958410000000000000000
974;1;01010000A06A080000809999998EC92941989999D9501858410000000000000000
1007;3;01010000A06A0800008066666647C92941CCCCCC0C2B1A58410000000000000000
981;3;01010000A06A080000000000001CC92941CCCCCC8CBB1958410000000000000000
935;3;01010000A06A080000C0CCCCCCF4C82941000000200C1A58410000000000000000
944;3;01010000A06A0800008066666654C92941CCCCCCCC8A1958410000000000000000
983;3;01010000A06A0800000000000055C92941343333D3541A58410000000000000000
988;3;01010000A06A0800008066666626C92941989999D9E01958410000000000000000
1004;3;01010000A06A0800000000000096C92941343333D3BD1A58410000000000000000
939;3;01010000A06A0800008099999917C9294198999919351A58410000000000000000
951;4;01010000A06A080000C0CCCCCCE9CB294134333393011858410000000000000000
846;3;01010000A06A080000C0CCCCCCCCC8294134333393F21758410000000000000000
906;3;01010000A06A08000000000000C2C82941CCCCCC8CF61758410000000000000000
916;3;01010000A06A08000000000000E0C8294168666646F11858410000000000000000
947;3;01010000A06A080000403333330CC9294168666666B61A58410000000000000000
959;6;01010000A06A08000080999999C5C92941343333337E1958410000000000000000
963;3;01010000A06A0800008099999992C92941CCCCCC4C481958410000000000000000
975;1;01010000A06A080000C0CCCCCC6EC92941CCCCCCEC7A1A58410000000000000000
986;3;01010000A06A0800008066666631C92941686666C6131958410000000000000000
997;1;01010000A06A080000809999992CC9294100000060981A58410000000000000000
1000;3;01010000A06A0800004033333384C9294168666606641858410000000000000000
1014;3;01010000A06A080000403333336DC92941686666E6371A58410000000000000000
1017;3;01010000A06A080000000000007BC92941686666E6031A58410000000000000000
1019;3;01010000A06A080000403333336FC92941686666E6541A58410000000000000000
1025;3;01010000A06A0800008099999948CA2941989999D9251958410000000000000000
1040;1;01010000A06A08000080666666BAC92941343333B3021A58410000000000000000
1028;3;01010000A06A08000080666666DCC92941686666463A1A58410000000000000000
1020;1;01010000A06A0800004033333359C92941686666E6781858410000000000000000
1022;3;01010000A06A0800000000000080C92941686666C68D1858410000000000000000
1033;3;01010000A06A0800008066666676C9294100000040331A58410000000000000000
1034;4;01010000A06A08000080999999D0C9294168666626351A58410000000000000000
1036;3;01010000A06A080000000000009BC92941000000602E1A58410000000000000000
1060;1;01010000A06A0800004033333395C92941343333B3FD1758410000000000000000
1018;3;01010000A06A080000C0CCCCCC57C92941000000C08C1858410000000000000000
1023;1;01010000A06A080000C0CCCCCC57C9294100000000971A58410000000000000000
1042;1;01010000A06A0800004033333380C9294100000080A31858410000000000000000
1027;3;01010000A06A080000806666666EC9294134333373431A58410000000000000000
1050;4;01010000A06A08000000000000B3C92941000000005E1A58410000000000000000
1055;3;01010000A06A080000C0CCCCCCB2C92941343333135E1858410000000000000000
1063;3;01010000A06A080000C0CCCCCC99C9294198999999781858410000000000000000
1064;3;01010000A06A080000C0CCCCCCCAC92941686666E6BF1A58410000000000000000
1066;3;01010000A06A08000040333333BAC92941343333332C1A58410000000000000000
1056;3;01010000A06A080000809999999BC92941343333B34C1958410000000000000000
1037;3;01010000A06A080000809999998ACA2941000000E03C1958410000000000000000
1057;3;01010000A06A08000080666666C3C92941989999D97B1958410000000000000000
1039;3;01010000A06A08000080666666AFC92941686666C6261A58410000000000000000
1112;3;01010000A06A08000040333333F8C92941686666C63A1A58410000000000000000
1068;1;01010000A06A08000040333333DDCA294100000080501958410000000000000000
1072;3;01010000A06A08000040333333BAC9294198999959541A58410000000000000000
1051;1;01010000A06A080000000000002ACA294198999999441958410000000000000000
1047;1;01010000A06A0800008066666699C92941343333D3E81958410000000000000000
1103;3;01010000A06A08000080666666D9C92941000000C07E1A58410000000000000000
1067;3;01010000A06A08000080999999ADC92941989999B9551958410000000000000000
1073;1;01010000A06A080000C0CCCCCCD3C9294168666626FD1758410000000000000000
1059;3;01010000A06A08000080999999B0C9294198999999FD1758410000000000000000
1078;4;01010000A06A080000C0CCCCCCD8C92941CCCCCC2C2B1A58410000000000000000
1044;3;01010000A06A0800008066666605CA2941686666C6881958410000000000000000
1085;1;01010000A06A08000000000000F4C9294100000040791958410000000000000000
1058;3;01010000A06A08000040333333BFC9294198999999B61A58410000000000000000
1076;3;01010000A06A0800004033333334CA294134333313591A58410000000000000000
1065;3;01010000A06A08000080666666CCC92941CCCCCC4C461858410000000000000000
1035;3;01010000A06A0800000000000079C9294134333353261A58410000000000000000
1070;1;01010000A06A08000040333333BECA2941686666A6591958410000000000000000
1093;3;01010000A06A08000040333333FAC92941CCCCCC0C921858410000000000000000
1046;3;01010000A06A08000000000000B7C92941989999B9621858410000000000000000
1079;1;01010000A06A08000080666666F3C92941686666C6531A58410000000000000000
1104;3;01010000A06A0800004033333306CA294198999959281A58410000000000000000
1089;1;01010000A06A08000080666666EFC92941CCCCCC0C7E1958410000000000000000
1099;3;01010000A06A080000C0CCCCCCEAC92941343333B3411858410000000000000000
1084;3;01010000A06A08000040333333C8C9294168666666901858410000000000000000
1100;3;01010000A06A0800008099999962CA2941989999B94D1858410000000000000000
1101;5;01010000A06A08000080666666ECC9294168666626351A58410000000000000000
1118;3;01010000A06A080000000000005BCA294134333373DD1958410000000000000000
1094;3;01010000A06A080000809999994ACA2941989999B9571858410000000000000000
1107;3;01010000A06A080000C0CCCCCC4ACA2941CCCCCCCCD51758410000000000000000
1075;3;01010000A06A08000080666666C8C92941CCCCCC4C5D1858410000000000000000
1114;3;01010000A06A0800008066666626CA2941CCCCCC2C7D1958410000000000000000
1108;1;01010000A06A08000000000000DAC9294100000080E81758410000000000000000
1105;3;01010000A06A080000C0CCCCCC5ECA294134333333351A58410000000000000000
1115;3;01010000A06A0800004033333393CA294100000040431858410000000000000000
967;3;01010000A06A0800000000000081C92941CCCCCC2C8A1958410000000000000000
1081;1;01010000A06A08000000000000BBC92941343333D3F31758410000000000000000
1097;3;01010000A06A080000000000002BCB294198999919C01A58410000000000000000
1077;3;01010000A06A0800008099999940CB294100000040F21758410000000000000000
1049;3;01010000A06A0800004033333388C9294198999959431958410000000000000000
1098;3;01010000A06A080000806666661FCA2941CCCCCC8C061A58410000000000000000
1095;3;01010000A06A080000000000001DCA294134333353821958410000000000000000
1038;3;01010000A06A080000C0CCCCCC9BC92941686666060D1A58410000000000000000
995;3;01010000A06A080000806666664EC9294198999959F91958410000000000000000
1021;3;01010000A06A0800004033333371C92941000000E0621A58410000000000000000
1041;3;01010000A06A0800004033333382C92941CCCCCC4C751A58410000000000000000
1043;3;01010000A06A08000080666666BFC9294198999919901858410000000000000000
1048;3;01010000A06A080000809999993ACA2941CCCCCC8CFD1958410000000000000000
1052;1;01010000A06A080000806666668BC9294100000080B01858410000000000000000
1061;3;01010000A06A0800008099999995C92941343333D3711858410000000000000000
1069;3;01010000A06A08000080666666CBC92941000000000D1A58410000000000000000
1071;3;01010000A06A080000C0CCCCCCC7C92941989999F91F1A58410000000000000000
1074;3;01010000A06A0800000000000006CA2941CCCCCC4CBF1A58410000000000000000
1080;3;01010000A06A0800004033333312CA2941686666A6F51758410000000000000000
1086;3;01010000A06A0800000000000054CA294168666646521858410000000000000000
1090;1;01010000A06A08000000000000C9C9294168666626A11858410000000000000000
1091;3;01010000A06A08000040333333F7C9294198999979141A58410000000000000000
1109;3;01010000A06A0800004033333304CA2941686666668B1A58410000000000000000
1152;3;01010000A06A080000806666664BCA294100000060861958410000000000000000
1120;3;01010000A06A080000000000007CCA2941CCCCCCCCE21858410000000000000000
1123;3;01010000A06A080000C0CCCCCCFDC92941CCCCCC6C131A58410000000000000000
1136;1;01010000A06A0800008066666606CA2941343333331D1958410000000000000000
1124;3;01010000A06A080000C0CCCCCC24CA2941CCCCCC6C3E1A58410000000000000000
1127;3;01010000A06A080000000000002DCA2941989999B9AD1858410000000000000000
1135;3;01010000A06A080000403333334BCA294198999979251A58410000000000000000
1133;3;01010000A06A080000806666660FCA294198999939D11958410000000000000000
1131;3;01010000A06A080000809999998DCA294198999939881958410000000000000000
1160;3;01010000A06A0800008099999948CA294168666646241A58410000000000000000
1116;3;01010000A06A080000809999998BCA294100000060441858410000000000000000
1130;4;01010000A06A080000C0CCCCCC11CA2941343333B38B1A58410000000000000000
1125;1;01010000A06A0800008066666620CA2941989999197B1858410000000000000000
1159;3;01010000A06A080000000000004DCA2941CCCCCC6C181A58410000000000000000
1147;4;01010000A06A080000000000002FCA294168666686861958410000000000000000
1053;3;01010000A06A080000C0CCCCCCF2C9294198999919B81858410000000000000000
1148;3;01010000A06A0800000000000037CA2941343333B3FF1958410000000000000000
1168;4;01010000A06A08000000000000BACA2941CCCCCCAC291A58410000000000000000
1149;4;01010000A06A0800004033333344CA294100000000F91958410000000000000000
1181;1;01010000A06A0800004033333366CA294168666686EA1858410000000000000000
1141;3;01010000A06A080000C0CCCCCC53CA2941686666E6CE1958410000000000000000
1154;3;01010000A06A0800008099999958CA294198999959471A58410000000000000000
1177;3;01010000A06A08000040333333A3CA294168666686CB1958410000000000000000
1176;3;01010000A06A0800008099999969CA2941343333F3C31958410000000000000000
1146;4;01010000A06A080000C0CCCCCC25CA2941000000A0841958410000000000000000
1161;3;01010000A06A080000809999997FCA2941CCCCCC6CC41858410000000000000000
1140;3;01010000A06A080000403333333ACA294198999919201A58410000000000000000
1139;3;01010000A06A080000C0CCCCCC71CA2941000000E0921858410000000000000000
1142;4;01010000A06A0800000000000051CA294134333373D21958410000000000000000
1156;6;01010000A06A080000C0CCCCCC80CA294198999979501A58410000000000000000
1155;3;01010000A06A0800000000000057CA2941989999B9AE1858410000000000000000
1121;4;01010000A06A080000C0CCCCCC7ECA2941CCCCCCACD51858410000000000000000
1171;3;01010000A06A080000C0CCCCCC00CB294100000060FF1958410000000000000000
1169;4;01010000A06A08000080666666C6CA2941CCCCCC2C861958410000000000000000
1163;3;01010000A06A08000000000000A3CA294100000080251958410000000000000000
931;4;01010000A06A080000806666662BCA2941989999F9C21858410000000000000000
1162;3;01010000A06A0800008066666665CA294134333393E21958410000000000000000
1122;3;01010000A06A080000C0CCCCCCFAC92941CCCCCC8CAC1858410000000000000000
1192;3;01010000A06A080000809999998ECB2941CCCCCCACA61858410000000000000000
1188;1;01010000A06A0800008066666675CA294168666606601958410000000000000000
1166;6;01010000A06A08000080666666C1CA2941000000605A1858410000000000000000
1158;4;01010000A06A080000806666664ECA2941CCCCCC2C001A58410000000000000000
1179;4;01010000A06A080000403333336FCB294198999939E11958410000000000000000
1144;3;01010000A06A080000000000009BCA2941CCCCCC6C8E1A58410000000000000000
1202;3;01010000A06A08000080666666C4CA2941343333D3AF1958410000000000000000
1184;3;01010000A06A0800000000000029CB2941CCCCCC2CFD1858410000000000000000
1206;3;01010000A06A0800004033333322CB294168666626971858410000000000000000
1164;4;01010000A06A08000080666666AECA2941000000E01F1A58410000000000000000
1178;3;01010000A06A0800008099999989CA2941CCCCCCCC351A58410000000000000000
1208;3;01010000A06A080000809999992CCB2941CCCCCC0C8D1858410000000000000000
1216;3;01010000A06A08000080666666D8CA2941CCCCCCEC1D1A58410000000000000000
1205;3;01010000A06A080000C0CCCCCCA0CA2941989999D98B1858410000000000000000
1165;3;01010000A06A0800004033333381CA2941686666A63E1A58410000000000000000
1213;4;01010000A06A0800000000000033CB2941989999B9801858410000000000000000
1194;3;01010000A06A080000C0CCCCCCFDCA294168666606601A58410000000000000000
1198;3;01010000A06A08000080999999E4CB294198999959441958410000000000000000
1201;3;01010000A06A080000806666669FCA294168666646931858410000000000000000
1203;3;01010000A06A08000040333333D2CA294100000000BD1958410000000000000000
1211;3;01010000A06A080000C0CCCCCCF1CA2941CCCCCC0CCA1958410000000000000000
1193;4;01010000A06A08000040333333CECA2941989999393D1A58410000000000000000
1170;3;01010000A06A0800008099999962CA2941989999D90D1A58410000000000000000
1217;1;01010000A06A08000040333333B3CA2941989999B96D1858410000000000000000
1174;3;01010000A06A080000809999995CCA294100000060CA1958410000000000000000
1207;3;01010000A06A080000C0CCCCCCA7CA2941CCCCCC2C801858410000000000000000
1197;3;01010000A06A080000C0CCCCCCC0CA294168666686371A58410000000000000000
1183;3;01010000A06A080000806666669ACA294134333373BD1958410000000000000000
1190;3;01010000A06A08000040333333DCCB294134333373D91858410000000000000000
1212;3;01010000A06A08000000000000AFCA294168666666741858410000000000000000
1196;3;01010000A06A080000C0CCCCCCEECA294198999919591A58410000000000000000
1172;3;01010000A06A08000080666666A4CB2941CCCCCCCCCC1758410000000000000000
1185;1;01010000A06A08000000000000A2CA2941686666A6461A58410000000000000000
1180;3;01010000A06A0800008066666667CA2941686666C6EE1858410000000000000000
1209;3;01010000A06A08000080999999FCCB2941CCCCCCAC2A1958410000000000000000
1191;3;01010000A06A0800008066666688CA2941CCCCCC4C9F1858410000000000000000
1199;4;01010000A06A080000C0CCCCCC18CB2941343333D3891958410000000000000000
1210;3;01010000A06A08000080666666C5CA294134333353C41958410000000000000000
1096;4;01010000A06A080000C0CCCCCC1DCA2941686666A6861958410000000000000000
1119;3;01010000A06A080000C0CCCCCCF0C92941686666E6E11858410000000000000000
1126;3;01010000A06A0800008066666609CA294134333373921858410000000000000000
1137;1;01010000A06A080000000000002FCA2941686666A6AA1A58410000000000000000
1138;5;01010000A06A0800008066666651CA2941686666C6D61958410000000000000000
1182;3;01010000A06A08000040333333EECA294134333373EA1858410000000000000000
1186;3;01010000A06A080000C0CCCCCC93CA2941CCCCCC2C931858410000000000000000
1189;3;01010000A06A08000040333333EECA294168666686E31858410000000000000000
1218;3;01010000A06A0800008099999939CB2941000000A0751858410000000000000000
1219;3;01010000A06A08000080666666B1CA294198999959301858410000000000000000
1251;1;01010000A06A08000000000000E3CA2941CCCCCCCC311958410000000000000000
1275;3;01010000A06A0800004033333320CB2941CCCCCCEC8C1958410000000000000000
1221;1;01010000A06A080000809999990BCB2941000000404A1858410000000000000000
1227;3;01010000A06A0800004033333339CB2941686666665E1858410000000000000000
1266;3;01010000A06A080000C0CCCCCC2ACB294168666666FC1958410000000000000000
1242;3;01010000A06A08000080666666EDCA294134333333B81958410000000000000000
1229;3;01010000A06A0800000000000007CB294100000040B21958410000000000000000
1223;3;01010000A06A080000403333332FCB2941686666E6431858410000000000000000
1231;3;01010000A06A08000080999999FACA294134333333C71958410000000000000000
1253;1;01010000A06A080000C0CCCCCCE7CA2941000000E05C1958410000000000000000
1238;1;01010000A06A08000040333333CBCA2941CCCCCC8C171958410000000000000000
1247;4;01010000A06A080000C0CCCCCC94CB294168666626D21958410000000000000000
1243;1;01010000A06A08000040333333D6CA294134333373891A58410000000000000000
1280;3;01010000A06A0800004033333399CB2941686666C6B91958410000000000000000
1269;3;01010000A06A080000806666669ACB294168666666621958410000000000000000
1259;1;01010000A06A080000C0CCCCCCEDCA2941CCCCCC0C6C1858410000000000000000
1232;4;01010000A06A080000806666664BCB2941343333B3811958410000000000000000
1248;1;01010000A06A08000000000000DECA2941CCCCCCEC0C1958410000000000000000
1318;1;01010000A06A0800008066666665CB2941CCCCCC2C341958410000000000000000
1246;4;01010000A06A0800008099999917CB2941CCCCCC2C4A1A58410000000000000000
1230;3;01010000A06A080000C0CCCCCCDFCA2941CCCCCC2CBF1958410000000000000000
1273;3;01010000A06A0800000000000056CB2941343333B3641A58410000000000000000
1282;4;01010000A06A08000080999999B0CB2941343333130F1A58410000000000000000
1263;3;01010000A06A0800008066666637CB2941CCCCCC0C3E1A58410000000000000000
1236;3;01010000A06A08000080999999E8CB2941686666C6521858410000000000000000
1276;3;01010000A06A080000C0CCCCCC99CB2941686666A6971958410000000000000000
1285;3;01010000A06A080000809999992ACB2941000000E0901858410000000000000000
1286;3;01010000A06A0800000000000087CB2941686666869B1858410000000000000000
1255;1;01010000A06A08000040333333EBCA2941686666E64E1958410000000000000000
1261;3;01010000A06A0800000000000031CB2941CCCCCC2CEA1858410000000000000000
1267;3;01010000A06A080000806666661DCB2941989999191A1A58410000000000000000
1258;3;01010000A06A08000080999999F9CA2941000000805E1A58410000000000000000
1302;3;01010000A06A080000403333338ACB2941343333938F1A58410000000000000000
1224;1;01010000A06A08000080666666DECA294100000020981A58410000000000000000
1264;3;01010000A06A0800004033333354CB2941686666C65B1A58410000000000000000
1228;3;01010000A06A08000040333333D6CA294100000000471A58410000000000000000
1234;3;01010000A06A080000403333338ECB2941343333B33D1858410000000000000000
1235;4;01010000A06A080000809999991DCB294100000040281A58410000000000000000
1297;3;01010000A06A080000C0CCCCCCEACB2941686666C63D1958410000000000000000
1265;3;01010000A06A080000403333330CCB294134333393651A58410000000000000000
1289;3;01010000A06A08000000000000AECB2941343333D38E1958410000000000000000
1233;5;01010000A06A0800008099999936CB2941CCCCCCAC871958410000000000000000
1303;1;01010000A06A080000C0CCCCCC36CB2941CCCCCC0C921A58410000000000000000
1317;4;01010000A06A08000080666666F3CB2941989999998F1958410000000000000000
1274;3;01010000A06A0800000000000030CB2941000000A0701A58410000000000000000
1277;1;01010000A06A0800008099999940CB294100000080331958410000000000000000
1279;3;01010000A06A080000403333333CCB294168666666A91958410000000000000000
1301;3;01010000A06A08000040333333C8CB2941989999D98F1958410000000000000000
1187;3;01010000A06A0800004033333303CB2941343333135E1958410000000000000000
1316;4;01010000A06A080000403333339DCB294168666606591A58410000000000000000
1296;3;01010000A06A080000C0CCCCCC3CCB294100000020751A58410000000000000000
1291;3;01010000A06A0800004033333377CB2941CCCCCC6CF91958410000000000000000
1308;3;01010000A06A08000080999999BBCB294100000000B51958410000000000000000
1271;1;01010000A06A0800000000000005CB2941686666C6061958410000000000000000
1283;3;01010000A06A0800008066666693CB2941CCCCCC0C251A58410000000000000000
1245;3;01010000A06A0800004033333302CB2941343333F31B1A58410000000000000000
1292;3;01010000A06A0800008099999947CB2941CCCCCC2CBF1A58410000000000000000
1294;1;01010000A06A080000806666662FCB2941989999D9C71958410000000000000000
1281;5;01010000A06A080000403333332ACB2941686666868A1958410000000000000000
1305;6;01010000A06A08000040333333F5CB2941343333535D1858410000000000000000
1257;3;01010000A06A080000403333332ECB294100000040BD1958410000000000000000
1312;3;01010000A06A08000040333333BACB2941CCCCCCACBD1A58410000000000000000
1290;3;01010000A06A080000000000006FCB294134333353911858410000000000000000
1311;3;01010000A06A08000000000000D8CB294198999919B91A58410000000000000000
1309;3;01010000A06A0800008066666607CC2941686666267B1A58410000000000000000
1313;3;01010000A06A0800008066666684CB2941CCCCCCAC2D1A58410000000000000000
1300;3;01010000A06A080000C0CCCCCC64CB2941000000A0891958410000000000000000
1306;1;01010000A06A080000000000003BCB294198999919701858410000000000000000
1237;6;01010000A06A08000040333333E8CA294134333393381A58410000000000000000
1310;3;01010000A06A080000C0CCCCCCB5CB294100000060DD1758410000000000000000
1298;1;01010000A06A0800000000000034CB2941343333733A1958410000000000000000
1240;6;01010000A06A08000000000000EECA2941000000A03C1A58410000000000000000
1250;3;01010000A06A0800008099999908CB294198999919C31958410000000000000000
1195;5;01010000A06A080000C0CCCCCCABCA2941000000E04D1A58410000000000000000
1200;3;01010000A06A08000040333333B1CA2941989999B94B1858410000000000000000
1222;4;01010000A06A08000040333333DACA2941343333D34B1A58410000000000000000
1225;3;01010000A06A08000080999999C7CA294168666686291A58410000000000000000
1239;3;01010000A06A0800004033333304CC294168666646241958410000000000000000
1244;4;01010000A06A0800000000000077CB294100000060871A58410000000000000000
1249;3;01010000A06A0800000000000020CC2941989999D9131958410000000000000000
1254;4;01010000A06A0800008099999927CB294134333353311A58410000000000000000
1256;3;01010000A06A08000080999999BECB2941686666C6541958410000000000000000
1260;3;01010000A06A080000C0CCCCCC35CB2941989999F9E31858410000000000000000
1272;3;01010000A06A0800000000000018CB294168666646AF1958410000000000000000
1278;3;01010000A06A080000806666665FCB2941989999D9461A58410000000000000000
1295;3;01010000A06A080000809999996CCB294168666686661A58410000000000000000
1299;3;01010000A06A08000080666666D5CB294100000060E51858410000000000000000
1304;4;01010000A06A080000C0CCCCCCA6CB2941989999D9401A58410000000000000000
1319;3;01010000A06A08000080666666F1CB2941000000C0361958410000000000000000
1315;3;01010000A06A0800000000000066CB2941CCCCCC8C5D1A58410000000000000000
1333;3;01010000A06A08000080666666A5CB2941CCCCCC0C9D1A58410000000000000000
1336;3;01010000A06A080000806666661CCC2941000000C0D91958410000000000000000
1356;1;01010000A06A08000000000000B1CB2941CCCCCC2C811858410000000000000000
1330;4;01010000A06A080000C0CCCCCC34CC294198999939051958410000000000000000
1329;3;01010000A06A0800008099999998CB294134333313391A58410000000000000000
1327;1;01010000A06A080000000000007BCB294134333393EC1858410000000000000000
1340;4;01010000A06A080000C0CCCCCC4ACD2941686666A6A71958410000000000000000
1334;3;01010000A06A08000000000000B3CB2941000000009C1858410000000000000000
1342;4;01010000A06A08000080999999E8CB2941343333F3291A58410000000000000000
1335;4;01010000A06A08000000000000D7CB2941CCCCCCCC221A58410000000000000000
1377;3;01010000A06A08000040333333CCCC2941343333534F1958410000000000000000
1352;3;01010000A06A0800000000000031CC2941000000C0441A58410000000000000000
1351;3;01010000A06A08000040333333B3CB294134333393A01A58410000000000000000
1390;1;01010000A06A0800008099999999CC2941686666863D1858410000000000000000
1323;1;01010000A06A080000000000009CCB294134333313CA1958410000000000000000
1355;3;01010000A06A08000040333333EBCB2941000000E00A1A58410000000000000000
1379;3;01010000A06A080000C0CCCCCCF2CB2941CCCCCC8CE01858410000000000000000
1321;4;01010000A06A08000000000000FBCB294198999919E61958410000000000000000
1348;3;01010000A06A08000080666666E5CB2941CCCCCCCCD11758410000000000000000
1360;3;01010000A06A080000C0CCCCCCE3CB2941CCCCCC0C121858410000000000000000
1332;3;01010000A06A0800008099999992CB2941686666069C1858410000000000000000
1369;1;01010000A06A08000080666666C4CB294100000040F41858410000000000000000
1331;3;01010000A06A08000080999999DBCB294168666646C81958410000000000000000
1349;3;01010000A06A08000080999999F6CB2941CCCCCCEC781A58410000000000000000
1326;3;01010000A06A080000C0CCCCCCA0CB294100000000EE1858410000000000000000
1375;3;01010000A06A0800000000000063CC294168666686B71A58410000000000000000
1364;3;01010000A06A08000040333333E8CB2941CCCCCC2CDF1758410000000000000000
1385;3;01010000A06A0800008066666641CC2941343333B3DA1858410000000000000000
1401;3;01010000A06A0800000000000044CC294168666646E11858410000000000000000
1361;4;01010000A06A08000000000000E8CB294100000020091858410000000000000000
1363;3;01010000A06A08000080999999E6CB294134333353D61758410000000000000000
1394;4;01010000A06A080000806666661ECC294134333353091858410000000000000000
1365;3;01010000A06A0800000000000014CC2941CCCCCC2CC31958410000000000000000
1399;3;01010000A06A08000080999999F8CB2941686666A62E1958410000000000000000
1396;3;01010000A06A0800008066666614CC2941CCCCCC4C071A58410000000000000000
1343;3;01010000A06A0800008099999952CC2941989999B94E1A58410000000000000000
1386;6;01010000A06A080000806666664ECC2941686666C6DB1858410000000000000000
1389;3;01010000A06A08000040333333E5CB294168666606371858410000000000000000
1380;1;01010000A06A08000000000000D6CB294168666686921858410000000000000000
1406;3;01010000A06A080000C0CCCCCC94CD2941000000805D1858410000000000000000
1400;4;01010000A06A080000000000004FCD2941686666E6441958410000000000000000
1322;4;01010000A06A08000080999999B5CB294168666646CC1958410000000000000000
1371;1;01010000A06A08000040333333C6CB2941CCCCCC0CAB1758410000000000000000
1347;3;01010000A06A08000080999999C9CB294134333353C91758410000000000000000
1358;3;01010000A06A08000000000000BACC2941000000209B1A58410000000000000000
1416;3;01010000A06A0800000000000052CC2941343333F32B1A58410000000000000000
1410;3;01010000A06A080000403333330ACC2941989999F9D11758410000000000000000
1338;3;01010000A06A080000C0CCCCCCA8CB294198999999B71958410000000000000000
1366;3;01010000A06A0800008066666656CC294198999939BE1A58410000000000000000
1388;3;01010000A06A08000000000000EACB2941989999991E1858410000000000000000
1395;4;01010000A06A080000C0CCCCCC23CC2941000000E0011858410000000000000000
1420;3;01010000A06A0800008066666607CC294100000020221958410000000000000000
1414;1;01010000A06A080000000000006FCC294100000080ED1958410000000000000000
1353;3;01010000A06A0800008066666693CC2941CCCCCCCC6B1958410000000000000000
1384;3;01010000A06A08000080666666E3CB294100000060451958410000000000000000
1421;5;01010000A06A0800000000000036CC2941000000E0FF1758410000000000000000
1411;3;01010000A06A0800004033333330CC294198999919CD1958410000000000000000
1368;3;01010000A06A080000C0CCCCCCD1CB2941343333934E1958410000000000000000
1408;3;01010000A06A080000000000002BCC2941989999F9771A58410000000000000000
1337;6;01010000A06A0800008099999900CC2941CCCCCCAC311A58410000000000000000
1398;3;01010000A06A08000080999999F2CB294134333353351958410000000000000000
1412;3;01010000A06A0800008099999983CD2941686666A63D1958410000000000000000
1417;1;01010000A06A0800008099999982CC2941000000002C1958410000000000000000
1383;3;01010000A06A0800004033333308CC294198999919FD1958410000000000000000
1387;3;01010000A06A080000C0CCCCCC00CC2941989999F9F41958410000000000000000
1382;3;01010000A06A0800000000000022CC2941000000A0201A58410000000000000000
1325;3;01010000A06A08000080666666E2CB294134333393F31958410000000000000000
1402;3;01010000A06A0800008099999951CC2941686666A6781958410000000000000000
1346;6;01010000A06A08000080666666FDCB2941989999F9C41958410000000000000000
1367;3;01010000A06A080000000000003ACC2941686666A6C01958410000000000000000
1378;3;01010000A06A08000040333333DACB294168666646E01858410000000000000000
1403;4;01010000A06A080000C0CCCCCC7BCD2941CCCCCC4C9F1958410000000000000000
1345;3;01010000A06A080000806666663FCC2941000000C0F11858410000000000000000
1344;4;01010000A06A0800008099999968CC2941989999595E1A58410000000000000000
1341;3;01010000A06A080000C0CCCCCCA7CB2941000000605D1958410000000000000000
1407;3;01010000A06A0800000000000012CC2941343333B3701858410000000000000000
1404;1;01010000A06A08000080666666F5CB2941000000E0AC1758410000000000000000
1288;3;01010000A06A0800008099999984CB294168666686FF1858410000000000000000
1413;3;01010000A06A0800008066666630CC294168666646DB1958410000000000000000
1320;3;01010000A06A08000080666666C6CB2941CCCCCC2C721A58410000000000000000
1324;3;01010000A06A0800004033333348CC294134333353821A58410000000000000000
1328;3;01010000A06A080000809999999BCB2941343333D32C1A58410000000000000000
1357;4;01010000A06A0800008066666637CC294134333333991858410000000000000000
1370;3;01010000A06A080000C0CCCCCC3DCC2941CCCCCC6CF61858410000000000000000
1372;1;01010000A06A0800000000000020CC2941343333336D1A58410000000000000000
1373;3;01010000A06A08000000000000EDCB2941CCCCCC4C911958410000000000000000
1381;3;01010000A06A0800000000000032CC294168666646921858410000000000000000
1391;1;01010000A06A08000080666666BACC2941686666464C1858410000000000000000
1392;1;01010000A06A08000040333333E7CB294168666606A91A58410000000000000000
1405;3;01010000A06A08000080666666F7CB2941989999B9D11758410000000000000000
1415;3;01010000A06A080000C0CCCCCCFECB294198999999281958410000000000000000
1418;3;01010000A06A080000C0CCCCCC05CC294134333333F51758410000000000000000
1422;3;01010000A06A0800004033333308CC294168666646E61758410000000000000000
1428;6;01010000A06A0800008099999983CC2941CCCCCC6CE91758410000000000000000
1425;1;01010000A06A0800008066666647CD2941989999192A1958410000000000000000
1424;3;01010000A06A080000000000000FCC2941343333331D1958410000000000000000
1427;3;01010000A06A0800008099999909CC2941686666A6D71758410000000000000000
1439;3;01010000A06A080000000000002BCC294100000060201A58410000000000000000
1437;3;01010000A06A08000040333333A1CC2941989999B9091858410000000000000000
1440;3;01010000A06A080000809999998DCC294100000000131958410000000000000000
1430;3;01010000A06A080000809999999ACC294100000020DB1758410000000000000000
1490;3;01010000A06A080000C0CCCCCCC0CC2941989999B9F81758410000000000000000
1452;3;01010000A06A0800004033333337CC2941686666A6021958410000000000000000
1444;3;01010000A06A0800000000000046CC2941989999991F1A58410000000000000000
1453;3;01010000A06A0800008066666655CC2941686666A6021958410000000000000000
1459;3;01010000A06A080000C0CCCCCC3ECC294168666626F41858410000000000000000
1454;3;01010000A06A08000080666666C5CC294134333373FB1958410000000000000000
1460;4;01010000A06A08000080666666FECC2941989999B9F61858410000000000000000
1456;3;01010000A06A0800008099999993CC2941989999398C1858410000000000000000
1451;3;01010000A06A0800008066666636CC2941CCCCCC8CD31858410000000000000000
1450;3;01010000A06A0800004033333342CC294134333313B11858410000000000000000
1462;7;01010000A06A080000809999996CCC2941000000A0D61858410000000000000000
1442;4;01010000A06A080000806666665FCC2941CCCCCC2CDC1858410000000000000000
1464;3;01010000A06A0800000000000007CD2941989999B9B61858410000000000000000
1448;6;01010000A06A0800008066666618CD294198999919ED1958410000000000000000
1488;3;01010000A06A080000000000007FCC294198999959841A58410000000000000000
1443;3;01010000A06A080000809999994BCC2941989999598C1A58410000000000000000
1447;3;01010000A06A0800000000000048CC2941CCCCCCECBF1958410000000000000000
1470;3;01010000A06A08000080666666A1CC294100000000971A58410000000000000000
1515;1;01010000A06A08000040333333CACC2941989999F92F1A58410000000000000000
1468;3;01010000A06A080000C0CCCCCC3ECD294198999999A91958410000000000000000
1497;3;01010000A06A08000000000000F5CC2941343333D37D1A58410000000000000000
1478;3;01010000A06A08000080999999C5CC2941000000204B1A58410000000000000000
1473;1;01010000A06A080000C0CCCCCC4ACC294100000000141858410000000000000000
1446;4;01010000A06A080000C0CCCCCC61CC294198999999021A58410000000000000000
1499;1;01010000A06A08000000000000B5CC294134333353EF1758410000000000000000
1463;3;01010000A06A0800000000000044CC294100000060DD1858410000000000000000
1502;3;01010000A06A08000080666666FBCC2941000000A0021958410000000000000000
1494;3;01010000A06A08000040333333C9CC294198999999401A58410000000000000000
1476;1;01010000A06A0800008066666612CD2941343333F3801958410000000000000000
1429;3;01010000A06A080000C0CCCCCC2BCC294100000080051A58410000000000000000
1492;1;01010000A06A08000080666666B1CC294134333313D81858410000000000000000
1480;3;01010000A06A08000040333333DECC2941CCCCCC0CBF1A58410000000000000000
1441;3;01010000A06A0800000000000043CC294168666606021858410000000000000000
1482;1;01010000A06A080000403333335ECC2941CCCCCCCCDE1758410000000000000000
1457;3;01010000A06A080000403333333BCC2941989999B99D1858410000000000000000
1431;3;01010000A06A0800004033333313CD2941686666E6CE1758410000000000000000
1471;1;01010000A06A080000C0CCCCCC49CC2941000000C0981A58410000000000000000
1507;1;01010000A06A08000040333333F7CC2941CCCCCC8C181858410000000000000000
1438;3;01010000A06A0800008066666623CC2941989999D9111958410000000000000000
1501;3;01010000A06A0800008066666617CD294198999939ED1758410000000000000000
1467;3;01010000A06A080000806666666CCC2941000000801E1A58410000000000000000
1509;3;01010000A06A080000C0CCCCCCDDCC2941CCCCCCAC821858410000000000000000
1455;3;01010000A06A080000C0CCCCCC40CC2941343333F3D51858410000000000000000
1491;3;01010000A06A0800004033333391CC2941CCCCCC2CCF1858410000000000000000
1479;3;01010000A06A080000000000008BCC2941000000A0021958410000000000000000
1485;4;01010000A06A08000040333333DFCC2941686666C6B91A58410000000000000000
1487;3;01010000A06A0800008066666684CC2941CCCCCC8C741A58410000000000000000
1495;4;01010000A06A08000000000000CACC2941CCCCCC4C491A58410000000000000000
1514;3;01010000A06A080000C0CCCCCCB9CC2941000000A0251A58410000000000000000
1519;1;01010000A06A0800000000000009CD2941CCCCCC2C6C1958410000000000000000
1518;3;01010000A06A08000080666666D4CC2941686666E65E1958410000000000000000
1510;3;01010000A06A0800008099999952CD294134333353911858410000000000000000
1486;3;01010000A06A08000080999999CBCC2941CCCCCC6C591A58410000000000000000
1481;3;01010000A06A0800008099999992CC2941CCCCCC0CE01758410000000000000000
1466;3;01010000A06A08000040333333AACC2941CCCCCC4C061858410000000000000000
1461;4;01010000A06A0800008066666642CC2941343333D3E51858410000000000000000
1503;3;01010000A06A0800008066666638CD294134333353131958410000000000000000
1465;4;01010000A06A080000C0CCCCCCFCCC2941343333F3E71858410000000000000000
1512;1;01010000A06A080000C0CCCCCCE7CC2941CCCCCCEC101858410000000000000000
1484;4;01010000A06A08000000000000C3CC2941CCCCCCAC1B1A58410000000000000000
1433;1;01010000A06A080000C0CCCCCC83CC2941686666E66D1858410000000000000000
1449;3;01010000A06A080000C0CCCCCC76CC2941CCCCCC8C461A58410000000000000000
1505;1;01010000A06A08000080666666DDCC2941343333D3D21858410000000000000000
1469;3;01010000A06A0800008099999968CC2941CCCCCC8C831A58410000000000000000
1270;3;01010000A06A080000000000002BCC2941686666460D1958410000000000000000
1511;6;01010000A06A080000C0CCCCCC10CD294100000020DE1758410000000000000000
1362;3;01010000A06A080000C0CCCCCC06CC294100000040D21958410000000000000000
1426;3;01010000A06A0800004033333320CC2941CCCCCC6C7D1A58410000000000000000
1434;3;01010000A06A080000809999994ACC2941989999F9F51758410000000000000000
1474;3;01010000A06A0800004033333393CC2941686666E6151858410000000000000000
1477;6;01010000A06A080000806666667FCC294198999939291A58410000000000000000
1483;3;01010000A06A0800000000000005CD2941000000E0E01858410000000000000000
1500;3;01010000A06A08000000000000AACC294198999999261A58410000000000000000
1506;3;01010000A06A080000403333339ECC2941686666A60E1858410000000000000000
1508;3;01010000A06A08000040333333AACC2941343333D3671958410000000000000000
1520;3;01010000A06A08000080666666D5CC2941000000E0251A58410000000000000000
1521;3;01010000A06A08000000000000C9CC2941343333339B1A58410000000000000000
1573;3;01010000A06A080000403333331DCD2941686666C6CE1758410000000000000000
1528;3;01010000A06A080000C0CCCCCC19CD2941989999D97F1A58410000000000000000
1548;3;01010000A06A080000C0CCCCCC0CCE294100000000AF1A58410000000000000000
1576;3;01010000A06A080000403333332CCD2941CCCCCCCCEA1958410000000000000000
1527;3;01010000A06A08000080666666D3CC2941989999F9F81958410000000000000000
1504;3;01010000A06A080000C0CCCCCCC0CC294198999979C51858410000000000000000
1524;3;01010000A06A0800000000000059CE2941CCCCCCACD61858410000000000000000
1563;3;01010000A06A0800004033333331CD294134333373491958410000000000000000
1540;4;01010000A06A080000809999991FCE2941CCCCCC0CB21A58410000000000000000
1526;6;01010000A06A08000080666666D8CC2941CCCCCCEC1A1A58410000000000000000
1530;4;01010000A06A080000C0CCCCCC40CD294168666606521A58410000000000000000
1543;3;01010000A06A0800000000000043CD2941CCCCCC6CC51858410000000000000000
1529;3;01010000A06A080000C0CCCCCCFECC2941343333939E1A58410000000000000000
1534;3;01010000A06A080000806666660CCD2941686666C60B1858410000000000000000
1551;4;01010000A06A080000C0CCCCCC11CD2941CCCCCC4CE81858410000000000000000
1532;1;01010000A06A0800008099999994CD2941000000006B1958410000000000000000
1570;3;01010000A06A080000C0CCCCCCC8CD2941CCCCCCECED1858410000000000000000
1535;3;01010000A06A080000C0CCCCCC11CD2941343333137F1858410000000000000000
1579;4;01010000A06A080000C0CCCCCCE1CD2941000000200A1858410000000000000000
1562;3;01010000A06A0800008099999918CD294100000060B11858410000000000000000
1536;4;01010000A06A0800008099999961CD2941CCCCCC4C861858410000000000000000
1559;1;01010000A06A0800000000000009CD2941343333D3351A58410000000000000000
1552;4;01010000A06A0800008099999913CD2941CCCCCC4CF71858410000000000000000
1568;3;01010000A06A0800008099999935CD2941000000A0021958410000000000000000
1605;3;01010000A06A080000C0CCCCCC6ACD294198999919411958410000000000000000
1553;4;01010000A06A0800004033333348CD2941CCCCCCEC7F1A58410000000000000000
1593;3;01010000A06A0800008099999966CD294134333373551A58410000000000000000
1590;1;01010000A06A080000C0CCCCCCD9CD2941CCCCCC0C0D1958410000000000000000
1574;3;01010000A06A0800000000000045CD294168666626071A58410000000000000000
1616;3;01010000A06A08000000000000B8CD2941CCCCCCAC5C1A58410000000000000000
1582;3;01010000A06A0800000000000074CD294198999999CD1758410000000000000000
1542;3;01010000A06A08000040333333FFCC2941343333F3B81858410000000000000000
1577;4;01010000A06A0800004033333386CE294168666686B91858410000000000000000
1564;4;01010000A06A08000000000000C7CD2941686666660F1858410000000000000000
1554;3;01010000A06A0800004033333378CE2941989999D9C21858410000000000000000
1561;3;01010000A06A0800008099999911CD2941000000A0021958410000000000000000
1531;3;01010000A06A0800000000000009CD294168666626521958410000000000000000
1458;6;01010000A06A0800000000000034CD294134333353A41858410000000000000000
1595;4;01010000A06A080000C0CCCCCC70CD2941343333B3A01958410000000000000000
1539;3;01010000A06A08000000000000FACC294100000020A21A58410000000000000000
1585;1;01010000A06A080000806666668CCD2941686666E64E1958410000000000000000
1537;3;01010000A06A0800008066666627CE2941989999F9B71A58410000000000000000
1544;3;01010000A06A080000806666664ACD294168666626C21858410000000000000000
1545;3;01010000A06A08000040333333BFCD294100000060331858410000000000000000
1587;3;01010000A06A0800000000000051CE294168666646A81858410000000000000000
1601;4;01010000A06A080000403333336ECE294134333353C91858410000000000000000
1583;3;01010000A06A080000806666668FCD2941CCCCCC8CE01958410000000000000000
1594;3;01010000A06A0800008066666651CD2941CCCCCC0CA51958410000000000000000
1606;1;01010000A06A08000040333333B4CD2941989999D94A1958410000000000000000
1600;3;01010000A06A080000C0CCCCCC64CD2941989999B9FA1958410000000000000000
1599;3;01010000A06A080000809999996CCD2941CCCCCC0CF01958410000000000000000
1612;3;01010000A06A08000040333333AFCD2941686666C64B1A58410000000000000000
1596;6;01010000A06A08000000000000E1CD294198999939121A58410000000000000000
1584;3;01010000A06A0800008066666649CD2941CCCCCCACF21958410000000000000000
1546;1;01010000A06A08000080999999E2CC2941989999D9311858410000000000000000
1603;3;01010000A06A0800008099999930CE2941CCCCCCCCAF1958410000000000000000
1617;3;01010000A06A080000C0CCCCCC03CE294168666666041A58410000000000000000
1619;1;01010000A06A080000C0CCCCCC71CD2941000000401B1958410000000000000000
1613;1;01010000A06A08000000000000E8CD2941343333D34A1958410000000000000000
1598;3;01010000A06A080000403333336DCD2941CCCCCC0C561A58410000000000000000
1571;3;01010000A06A0800008066666612CD2941CCCCCC8CE11758410000000000000000
1565;3;01010000A06A08000080666666D9CD2941CCCCCC2C131858410000000000000000
1557;1;01010000A06A0800008099999904CD2941CCCCCC4C731858410000000000000000
1580;3;01010000A06A080000000000002FCF294100000020F51858410000000000000000
1611;3;01010000A06A080000403333336ECD2941343333F3001A58410000000000000000
1618;3;01010000A06A08000080666666A1CD294100000080A21958410000000000000000
1541;4;01010000A06A080000C0CCCCCC1ECD2941989999D9091858410000000000000000
1549;3;01010000A06A0800008099999923CD294198999919661A58410000000000000000
1538;4;01010000A06A0800008099999941CD2941CCCCCC4C171A58410000000000000000
1604;3;01010000A06A080000809999996FCE2941686666269A1858410000000000000000
1555;1;01010000A06A0800008066666603CD2941343333F31F1858410000000000000000
1588;4;01010000A06A08000000000000B5CE294168666666081958410000000000000000
1578;3;01010000A06A080000000000001BCD2941989999D9061858410000000000000000
1525;3;01010000A06A080000C0CCCCCCFACC294198999979651A58410000000000000000
1602;3;01010000A06A080000C0CCCCCC04CE2941686666262A1958410000000000000000
1610;3;01010000A06A08000080999999F2CD294100000020F91958410000000000000000
1581;4;01010000A06A080000C0CCCCCCC9CD2941CCCCCC2C0D1858410000000000000000
1589;3;01010000A06A0800004033333337CD2941CCCCCC0C0D1958410000000000000000
38;3;01010000A06A080000C0CCCCCC72CD2941CCCCCCEC061A58410000000000000000
1397;3;01010000A06A0800000000000041CD2941343333B39E1958410000000000000000
1523;4;01010000A06A08000000000000E1CC294198999979BF1858410000000000000000
1533;3;01010000A06A0800008066666605CD294134333393261A58410000000000000000
1547;3;01010000A06A0800004033333316CD2941000000E07E1A58410000000000000000
1556;3;01010000A06A08000000000000D6CD2941000000E0211858410000000000000000
1558;3;01010000A06A080000000000001CCD294134333373E11858410000000000000000
1560;3;01010000A06A080000C0CCCCCC41CD294168666666271A58410000000000000000
1586;3;01010000A06A080000000000004CCD2941989999B9941858410000000000000000
1591;1;01010000A06A08000080666666AFCD294198999999131958410000000000000000
1592;3;01010000A06A08000080999999ECCD294198999979D01958410000000000000000
1608;1;01010000A06A0800000000000055CD2941343333F3311958410000000000000000
1614;4;01010000A06A08000000000000B3CD294100000020E81958410000000000000000
1620;3;01010000A06A080000809999992ACE294198999939231958410000000000000000
1627;3;01010000A06A080000C0CCCCCCA5CD294100000020391958410000000000000000
1628;3;01010000A06A080000C0CCCCCC08CE294100000080FC1758410000000000000000
1623;3;01010000A06A080000C0CCCCCCDCCD2941343333138B1958410000000000000000
1640;3;01010000A06A080000000000002FCE294198999939E01758410000000000000000
1632;1;01010000A06A0800008099999998CD294134333393A61958410000000000000000
1655;3;01010000A06A08000080666666E2CE294198999939391858410000000000000000
1668;3;01010000A06A080000000000002ACE294100000060581858410000000000000000
1647;3;01010000A06A080000C0CCCCCC2ECE294168666666721958410000000000000000
1638;3;01010000A06A080000C0CCCCCC74CE2941989999D94B1A58410000000000000000
1667;3;01010000A06A08000000000000F9CD2941CCCCCCCC091858410000000000000000
1650;3;01010000A06A08000080666666C2CE2941000000203E1858410000000000000000
1646;3;01010000A06A08000080999999C3CD294168666606301858410000000000000000
1665;3;01010000A06A0800000000000002CE2941CCCCCC6CA41958410000000000000000
1634;1;01010000A06A0800000000000013CE294168666666411958410000000000000000
1658;4;01010000A06A080000809999990ACF294198999959B31958410000000000000000
1624;4;01010000A06A08000080666666DDCD294168666626A31958410000000000000000
1625;3;01010000A06A08000080666666F6CD294198999959621858410000000000000000
1660;3;01010000A06A0800008066666612CF2941686666C6321858410000000000000000
1666;3;01010000A06A0800004033333314CE294100000020EA1958410000000000000000
1662;1;01010000A06A08000080999999DBCD2941CCCCCCECBB1958410000000000000000
1672;3;01010000A06A080000C0CCCCCC0BCE2941000000E0CF1958410000000000000000
1645;3;01010000A06A080000C0CCCCCCD2CD2941343333B35E1A58410000000000000000
1626;3;01010000A06A0800008099999992CD294198999999721A58410000000000000000
1676;3;01010000A06A08000000000000ACCF2941686666E61C1858410000000000000000
1629;1;01010000A06A0800008099999985CD294100000000001858410000000000000000
1688;3;01010000A06A0800004033333318CE2941CCCCCC2CF11758410000000000000000
1673;4;01010000A06A0800008099999927CE2941686666C60C1A58410000000000000000
1648;1;01010000A06A08000000000000C0CD2941343333536C1958410000000000000000
1659;3;01010000A06A08000000000000E8CD2941CCCCCC0C141858410000000000000000
1683;4;01010000A06A0800008099999958CE294198999999811A58410000000000000000
1715;3;01010000A06A0800008099999979CE2941CCCCCC2C041A58410000000000000000
1671;3;01010000A06A08000080666666F2CD294100000040141858410000000000000000
1689;3;01010000A06A08000080666666DDCE294168666666FE1758410000000000000000
1651;3;01010000A06A0800000000000057CE294134333393341A58410000000000000000
1661;3;01010000A06A08000080999999F0CD294134333353C31958410000000000000000
1653;1;01010000A06A0800000000000013CE294198999999F11858410000000000000000
1641;3;01010000A06A0800008066666635CE294198999979DB1758410000000000000000
1674;3;01010000A06A0800004033333330CE294168666606C31958410000000000000000
1569;3;01010000A06A080000C0CCCCCC73CD2941CCCCCC4C781858410000000000000000
1669;1;01010000A06A08000080999999E6CD2941CCCCCCCC591858410000000000000000
1691;3;01010000A06A080000806666664DCE2941686666E6AF1A58410000000000000000
1675;3;01010000A06A0800000000000004CE2941000000A0131858410000000000000000
1642;3;01010000A06A0800008066666649CE2941989999D91D1958410000000000000000
1693;3;01010000A06A0800004033333353CE294134333393891A58410000000000000000
1686;3;01010000A06A08000000000000D0CE2941000000E0141858410000000000000000
1684;3;01010000A06A0800000000000092CE2941989999D9A81958410000000000000000
1713;3;01010000A06A080000000000004BCE2941989999F9E61958410000000000000000
1706;1;01010000A06A080000809999992DCE2941343333B3401958410000000000000000
1643;1;01010000A06A08000000000000B5CD2941686666C6171958410000000000000000
1714;3;01010000A06A08000080666666E9CE2941CCCCCCAC0F1858410000000000000000
1692;3;01010000A06A0800004033333339CE2941686666260C1858410000000000000000
1705;3;01010000A06A0800008066666644CE2941000000C01E1958410000000000000000
1694;3;01010000A06A0800004033333356CE2941343333F3671958410000000000000000
1695;1;01010000A06A0800008099999910CE2941CCCCCCCC641958410000000000000000
1657;3;01010000A06A08000040333333D9CD2941CCCCCC6C1F1858410000000000000000
1702;3;01010000A06A080000809999996ACE2941343333930D1A58410000000000000000
1652;4;01010000A06A0800004033333319CE294198999919111858410000000000000000
1679;3;01010000A06A080000403333330DCE2941686666060B1858410000000000000000
1637;3;01010000A06A080000C0CCCCCCC4CD294168666606351A58410000000000000000
1703;3;01010000A06A08000080666666A1CE294100000020B31A58410000000000000000
1721;4;01010000A06A0800008066666680CE294198999979E41958410000000000000000
1639;6;01010000A06A0800004033333315CE2941CCCCCCACE11958410000000000000000
1710;3;01010000A06A080000809999998CCE2941CCCCCCEC541958410000000000000000
1722;3;01010000A06A080000C0CCCCCC5FCE294168666666F41958410000000000000000
1717;1;01010000A06A0800008099999990CE294134333313241958410000000000000000
1709;4;01010000A06A080000000000007ACE2941686666C6D11958410000000000000000
1664;3;01010000A06A080000C0CCCCCCFACD294198999979A01958410000000000000000
1711;1;01010000A06A0800000000000033CE294100000000501958410000000000000000
1685;4;01010000A06A080000809999993ECE2941989999B9041A58410000000000000000
1700;3;01010000A06A080000806666667ACE2941989999B9DC1958410000000000000000
1704;3;01010000A06A080000806666664FCE294168666666521858410000000000000000
1708;3;01010000A06A080000809999997CCE2941000000A0B21958410000000000000000
1687;3;01010000A06A080000000000000BCE2941686666E6FA1758410000000000000000
1690;3;01010000A06A0800008066666632CE2941CCCCCC4CD01958410000000000000000
1656;3;01010000A06A0800008066666654CE2941000000E0691A58410000000000000000
1698;1;01010000A06A0800008099999918CE2941000000404A1958410000000000000000
1677;1;01010000A06A0800008066666648CE2941CCCCCCEC331958410000000000000000
1607;3;01010000A06A08000080999999B7CD2941CCCCCC6C361958410000000000000000
1630;3;01010000A06A08000080999999C0CD294198999979D71958410000000000000000
1633;3;01010000A06A08000000000000D9CD294198999999A41958410000000000000000
1635;1;01010000A06A080000C0CCCCCCA7CD2941686666A65A1958410000000000000000
1636;3;01010000A06A0800008066666662CE294100000060631958410000000000000000
1644;3;01010000A06A08000080666666F5CD2941CCCCCCCC2C1958410000000000000000
1649;3;01010000A06A08000080666666CECD2941686666A6271858410000000000000000
1654;4;01010000A06A080000000000001CCE2941000000E00E1858410000000000000000
1663;3;01010000A06A080000C0CCCCCC84CE294168666686931958410000000000000000
1670;3;01010000A06A0800000000000024CE2941686666E60F1A58410000000000000000
1696;3;01010000A06A0800008066666638CE2941989999D9E71958410000000000000000
1699;4;01010000A06A080000000000009CCE2941686666A6511958410000000000000000
1707;3;01010000A06A08000040333333C0CE2941000000204A1958410000000000000000
1712;3;01010000A06A080000806666663FCE2941989999B9D41758410000000000000000
1718;1;01010000A06A0800004033333346CE294168666606AF1858410000000000000000
1719;3;01010000A06A0800000000000096CE294198999979AF1858410000000000000000
1701;3;01010000A06A08000080999999E6CE294134333313131858410000000000000000
1730;3;01010000A06A080000806666661CCF2941989999D9A71858410000000000000000
1736;3;01010000A06A0800008066666691CE294100000040811A58410000000000000000
1742;3;01010000A06A08000080666666D1CF294100000040D91858410000000000000000
1754;1;01010000A06A0800008099999964CF2941CCCCCCEC531858410000000000000000
1724;1;01010000A06A080000403333336FCE294168666606B21758410000000000000000
1739;4;01010000A06A0800008099999987CE294100000060F31958410000000000000000
1752;3;01010000A06A080000C0CCCCCCA1CE294168666646461A58410000000000000000
1770;3;01010000A06A080000403333339FCE294134333313811A58410000000000000000
1727;1;01010000A06A0800000000000068CE2941000000E0591858410000000000000000
1732;3;01010000A06A0800008066666679CE2941343333F36C1A58410000000000000000
1779;1;01010000A06A08000000000000FDCE2941686666A6141958410000000000000000
1733;3;01010000A06A080000809999999DCE294134333313341A58410000000000000000
1758;3;01010000A06A0800004033333380CF294134333353D41958410000000000000000
1750;3;01010000A06A080000C0CCCCCC54CF294100000080261958410000000000000000
1749;3;01010000A06A080000403333339ACE2941000000E00D1958410000000000000000
1744;3;01010000A06A080000C0CCCCCC96CF2941CCCCCCEC6B1958410000000000000000
1740;1;01010000A06A0800000000000062CE2941686666A6BE1958410000000000000000
1757;4;01010000A06A08000040333333F9CE294100000040B71958410000000000000000
1803;3;01010000A06A080000000000003ACF294100000000EE1958410000000000000000
1796;3;01010000A06A08000040333333DBCE2941CCCCCCCC431958410000000000000000
1737;1;01010000A06A08000080666666C5CE2941686666C6D91858410000000000000000
1746;3;01010000A06A08000080999999E6CE294100000060A91A58410000000000000000
1773;4;01010000A06A0800008099999914CF294134333333B11958410000000000000000
1771;4;01010000A06A080000C0CCCCCC6BCF294134333313051A58410000000000000000
1813;1;01010000A06A0800000000000006CF2941989999D96C1A58410000000000000000
1756;3;01010000A06A080000C0CCCCCC8ECE2941343333F3031A58410000000000000000
1778;3;01010000A06A08000040333333C8CE294134333373F11958410000000000000000
1753;4;01010000A06A0800000000000096CE2941343333D34B1A58410000000000000000
1784;3;01010000A06A08000080666666D1CE2941989999F9801A58410000000000000000
1763;1;01010000A06A0800008099999987CE2941989999F92F1958410000000000000000
1768;3;01010000A06A08000040333333E4CF2941000000C0C01858410000000000000000
1801;3;01010000A06A080000C0CCCCCCC6CE2941CCCCCC8C3B1A58410000000000000000
1783;3;01010000A06A08000080666666A2CE294100000040451A58410000000000000000
1789;1;01010000A06A08000000000000A5CE294168666686DD1858410000000000000000
1802;3;01010000A06A0800000000000068CF2941989999993A1A58410000000000000000
1797;3;01010000A06A080000809999993DCF2941343333932C1958410000000000000000
1810;3;01010000A06A080000C0CCCCCCEACE294100000060F51758410000000000000000
1785;3;01010000A06A080000C0CCCCCCE0CE2941000000605E1A58410000000000000000
1793;3;01010000A06A080000806666661BCF2941000000000B1958410000000000000000
1800;3;01010000A06A08000080999999C9CE2941343333D3481A58410000000000000000
1808;3;01010000A06A08000080999999DDCE2941CCCCCC2C811A58410000000000000000
1786;3;01010000A06A0800008066666638CF2941CCCCCC0CAE1A58410000000000000000
1809;3;01010000A06A08000040333333A2CF2941989999B94C1958410000000000000000
1747;3;01010000A06A08000040333333DCCF2941CCCCCCACD21858410000000000000000
1767;4;01010000A06A08000040333333ACCE294134333353711A58410000000000000000
1811;3;01010000A06A0800000000000023CF294198999919831A58410000000000000000
1765;3;01010000A06A08000000000000B8CE2941989999398E1A58410000000000000000
1726;3;01010000A06A0800000000000077CE2941000000004B1858410000000000000000
1791;3;01010000A06A080000C0CCCCCC10CF2941343333B3DB1958410000000000000000
1816;3;01010000A06A080000C0CCCCCC11CF2941343333B37A1A58410000000000000000
1805;1;01010000A06A08000080666666E6CE2941343333D36B1A58410000000000000000
1788;6;01010000A06A08000080999999C4CE294168666646441A58410000000000000000
1776;3;01010000A06A08000080666666F8CF294100000040B61858410000000000000000
1792;3;01010000A06A08000000000000CACE2941CCCCCC0C741A58410000000000000000
1817;3;01010000A06A0800008066666662CF2941686666A6711958410000000000000000
1774;3;01010000A06A080000403333333ECF294168666686AA1958410000000000000000
1794;3;01010000A06A08000080666666BCCE294168666646901A58410000000000000000
1731;3;01010000A06A0800004033333378CE2941343333735A1A58410000000000000000
1775;3;01010000A06A080000000000008BCF294198999979151A58410000000000000000
1822;3;01010000A06A080000C0CCCCCC90CF2941CCCCCC0CC61758410000000000000000
1812;3;01010000A06A080000C0CCCCCC12CF2941343333934C1A58410000000000000000
1804;3;01010000A06A0800000000000004CF2941686666864C1A58410000000000000000
1787;3;01010000A06A0800004033333305CF2941000000C0AE1A58410000000000000000
1798;1;01010000A06A08000000000000C1CE294134333373281958410000000000000000
1823;3;01010000A06A08000040333333F9CE2941343333D3911A58410000000000000000
1815;3;01010000A06A0800008099999919CF294168666626A71A58410000000000000000
1751;3;01010000A06A0800004033333372CE294100000020471A58410000000000000000
1743;3;01010000A06A080000C0CCCCCC84CE2941686666066E1A58410000000000000000
1818;3;01010000A06A0800004033333393CF294134333333131858410000000000000000
1772;3;01010000A06A0800008066666692CE2941CCCCCC4C1B1A58410000000000000000
1759;1;01010000A06A080000C0CCCCCC7BCE294198999999E91758410000000000000000
1748;4;01010000A06A080000806666667DCE294100000020931858410000000000000000
1781;3;01010000A06A080000403333339ECE2941CCCCCCAC351A58410000000000000000
1819;1;01010000A06A0800004033333354CF294100000060011858410000000000000000
1745;4;01010000A06A0800008099999991CE2941000000400C1A58410000000000000000
1777;3;01010000A06A080000C0CCCCCCC2CE2941000000204C1A58410000000000000000
1597;4;01010000A06A0800004033333363CE294168666666D01858410000000000000000
1622;4;01010000A06A080000809999994ECE294198999979CA1758410000000000000000
1723;3;01010000A06A080000000000006BCE2941CCCCCC8CAE1A58410000000000000000
1725;3;01010000A06A08000040333333F1CE294198999939C81758410000000000000000
1728;3;01010000A06A0800008099999984CE2941000000608F1A58410000000000000000
1741;3;01010000A06A080000806666666ACE2941CCCCCC6C601958410000000000000000
1755;4;01010000A06A08000080999999A0CE2941000000E05B1A58410000000000000000
1762;3;01010000A06A080000C0CCCCCCA9CE2941000000E0E11958410000000000000000
1764;3;01010000A06A08000080999999EECE2941686666463F1958410000000000000000
1780;3;01010000A06A0800004033333389CF294134333373581958410000000000000000
1790;3;01010000A06A0800000000000095CF2941CCCCCC4CE51858410000000000000000
1799;3;01010000A06A08000080666666CDCE2941343333334C1A58410000000000000000
1806;6;01010000A06A08000080666666E3CE2941CCCCCC6C761A58410000000000000000
1814;4;01010000A06A080000C0F753C313D02941004D84CD181858410000000000000000
1869;4;01010000A06A08000040333333E8CF2941343333F3671A58410000000000000000
1840;4;01010000A06A0800008099999913D02941343333F3AB1858410000000000000000
1831;1;01010000A06A0800004033333346CF294100000040721A58410000000000000000
1826;4;01010000A06A08000040840DEF10D02941F05A42121B1858410000000000000000
1846;3;01010000A06A0800004033333366CF2941CCCCCC6C931A58410000000000000000
1851;1;01010000A06A080000C0CCCCCC3ECF2941CCCCCC8C181958410000000000000000
1837;3;01010000A06A0800008066666688CF2941CCCCCCCCF31858410000000000000000
1871;3;01010000A06A08000040333333C9CF2941CCCCCC0C671958410000000000000000
1834;3;01010000A06A0800004033333314D0294134333333501A58410000000000000000
1844;3;01010000A06A08000000000000D3CF294168666626E71958410000000000000000
1882;3;01010000A06A08000040333333B0CF294198999939771A58410000000000000000
1843;3;01010000A06A0800008099999953CF2941989999F9EF1858410000000000000000
1836;3;01010000A06A080000806666664ACF2941CCCCCCCCA41A58410000000000000000
1847;4;01010000A06A0800008066666676CF2941343333D3A01958410000000000000000
1833;3;01010000A06A080000C0CCCCCC52CF2941000000802A1858410000000000000000
1861;3;01010000A06A080000403333336FCF2941CCCCCC2C1F1958410000000000000000
1854;3;01010000A06A080000C0CCCCCC7FCF2941686666A63C1858410000000000000000
1862;4;01010000A06A080000C0CCCCCC9ACF2941343333F3871A58410000000000000000
1877;4;01010000A06A08000000000000B4CF2941989999B9A11958410000000000000000
1875;3;01010000A06A0800000000000061D02941343333F34F1858410000000000000000
1848;4;01010000A06A08000080EE5AC2C1CF29415C643B9FA71A58410000000000000000
1853;3;01010000A06A080000809999996ECF2941CCCCCC6C491858410000000000000000
1830;3;01010000A06A0800008099999935CF2941343333F3EB1958410000000000000000
1838;4;01010000A06A080000C0CCCCCCB6CF294100000040111958410000000000000000
1923;3;01010000A06A080000403333336BD02941343333338A1958410000000000000000
1885;3;01010000A06A08000000000000C9CF294168666606361858410000000000000000
1864;3;01010000A06A0800004033333339D12941000000805D1958410000000000000000
1913;4;01010000A06A08000000D9CE37CBCF29418838D605A81A58410000000000000000
1825;3;01010000A06A0800008099999935CF294134333393921A58410000000000000000
1829;3;01010000A06A08000000000000A5CF2941989999D9CA1958410000000000000000
1857;3;01010000A06A080000C0CCCCCCA2CF2941000000E0A01A58410000000000000000
1921;3;01010000A06A0800008066666603D02941989999D9721A58410000000000000000
1884;3;01010000A06A080000C0CCCCCC89CF2941CCCCCC8C341858410000000000000000
1879;3;01010000A06A08000040333333C0CF2941CCCCCC8C2A1A58410000000000000000
1863;3;01010000A06A080000809999998BCF294134333373C11958410000000000000000
1866;3;01010000A06A080000C0CCCCCC30D02941686666269E1858410000000000000000
1883;4;01010000A06A080000C0CCCCCCB9CF294198999919851A58410000000000000000
1887;3;01010000A06A0800000000000010D02941CCCCCCCCFE1858410000000000000000
1858;3;01010000A06A0800000000000041D0294168666626961858410000000000000000
1890;3;01010000A06A08000040333333DCCF294168666666C81958410000000000000000
1878;3;01010000A06A0800008099999992CF2941686666A6171958410000000000000000
1839;3;01010000A06A0800004033333334CF294100000080951858410000000000000000
1910;3;01010000A06A08000080666666D6CF2941CCCCCC6CD11958410000000000000000
1849;3;01010000A06A0800008066666608D02941CCCCCC2CAD1A58410000000000000000
1880;1;01010000A06A0800000000000040D02941000000802C1A58410000000000000000
1886;3;01010000A06A080000000000009FCF2941989999B9991958410000000000000000
1872;1;01010000A06A080000806666666BCF2941CCCCCCEC631958410000000000000000
1899;3;01010000A06A080000809999991BD0294168666606601958410000000000000000
1909;4;01010000A06A08000040333333C0CF294168666646CC1958410000000000000000
1918;3;01010000A06A0800000000000088D0294198999999AE1A58410000000000000000
1859;3;01010000A06A080000000000004DD0294168666606901858410000000000000000
1914;3;01010000A06A08000080666666F7CF294198999979C91958410000000000000000
1845;3;01010000A06A0800004033333337CF2941989999D9931A58410000000000000000
1902;4;01010000A06A08000000F9A0270CD02941ECC039E71E1858410000000000000000
1911;3;01010000A06A0800004033333331D0294134333373031A58410000000000000000
1897;3;01010000A06A080000809999990CD02941686666A6871958410000000000000000
1916;3;01010000A06A08000080666666EACF294198999979D61958410000000000000000
1891;1;01010000A06A0800008099999994CF2941343333D3B21758410000000000000000
1870;3;01010000A06A0800008099999983CF2941989999B9811A58410000000000000000
1917;3;01010000A06A08000040333333F3CF2941686666C6321858410000000000000000
1889;4;01010000A06A08000080666666B8CF294198999979CA1958410000000000000000
1895;5;01010000A06A08000040333333CFCF294134333313321858410000000000000000
1906;3;01010000A06A08000080666666F4D02941989999991D1958410000000000000000
1922;4;01010000A06A080000C0CCCCCC67D02941343333938B1958410000000000000000
1850;3;01010000A06A0800000000000047CF2941CCCCCC4C2A1958410000000000000000
1827;4;01010000A06A080000C047E13AB8CF2941F897DD37A71A58410000000000000000
1841;1;01010000A06A08000080999999FFCF294198999999401958410000000000000000
1903;6;01010000A06A08000000000000E3CF294100000020791A58410000000000000000
1860;3;01010000A06A0800008066666698CF2941CCCCCCAC311858410000000000000000
1898;4;01010000A06A0800000000000009D0294100000040611858410000000000000000
1888;3;01010000A06A080000C0CCCCCCF6CF2941CCCCCC0C631958410000000000000000
1835;3;01010000A06A080000C0CCCCCC5ACF2941CCCCCCECB81958410000000000000000
1867;1;01010000A06A080000C0CCCCCC66CF2941686666A69B1858410000000000000000
1900;3;01010000A06A080000C0CCCCCC58D02941CCCCCCEC951A58410000000000000000
1905;3;01010000A06A0800000000000001D0294198999939021958410000000000000000
1901;3;01010000A06A080000C0CCCCCCFBCF294198999919E01958410000000000000000
1874;3;01010000A06A0800004033333372CF2941CCCCCCCC4A1858410000000000000000
1912;3;01010000A06A08000080666666D3CF2941CCCCCC6CA61A58410000000000000000
1924;4;01010000A06A0800000000000082D02941989999197D1A58410000000000000000
1908;4;01010000A06A08000080999999C9CF294168666606CA1958410000000000000000
1876;3;01010000A06A080000C0CCCCCC85CF2941686666269E1958410000000000000000
1919;3;01010000A06A0800000000000087D0294198999999C11958410000000000000000
1920;4;01010000A06A0800000000000018D02941CCCCCCAC691A58410000000000000000
1865;3;01010000A06A080000000000009ECF2941CCCCCC0C931A58410000000000000000
1761;3;01010000A06A080000C0CCCCCCA1CF2941343333B3641858410000000000000000
1795;3;01010000A06A08000080999999F5CE2941CCCCCC8C8F1A58410000000000000000
1824;3;01010000A06A080000000000008ECF294198999979D31958410000000000000000
1832;3;01010000A06A080000809999996ACF294100000060801A58410000000000000000
1842;3;01010000A06A0800008066666658CF294134333333851A58410000000000000000
1852;3;01010000A06A0800008066666679CF2941CCCCCCAC1C1958410000000000000000
1868;3;01010000A06A080000C0CCCCCC7DCF2941343333D3321A58410000000000000000
1873;4;01010000A06A0800000000000028D0294100000040FF1958410000000000000000
1881;3;01010000A06A0800004033333384CF294168666666381858410000000000000000
1892;1;01010000A06A08000080999999D7CF2941343333531B1958410000000000000000
1893;3;01010000A06A080000809999992CD0294198999919071858410000000000000000
1907;3;01010000A06A08000040333333EECF2941989999F9A41A58410000000000000000
2013;3;01010000A06A080000C0CCCCCCBCD12941CCCCCCACB61A58410000000000000000
1934;3;01010000A06A080000C0CCCCCCE1D0294134333353AD1858410000000000000000
1945;3;01010000A06A080000C0CCCCCC22D02941989999591F1858410000000000000000
1970;3;01010000A06A080000000000003CD0294198999939071858410000000000000000
1994;1;01010000A06A0800008066666674D02941CCCCCC2C771A58410000000000000000
1931;3;01010000A06A08000080666666C6D0294100000020331858410000000000000000
1936;3;01010000A06A0800004033333369D02941CCCCCC8CFC1958410000000000000000
1927;1;01010000A06A0800004033333359D02941000000A0D11958410000000000000000
1960;3;01010000A06A080000C0CCCCCC39D0294100000060A81858410000000000000000
1947;3;01010000A06A080000403333331DD0294168666666AC1858410000000000000000
1957;3;01010000A06A080000000000002AD0294168666666161858410000000000000000
1983;3;01010000A06A0800004033333367D02941CCCCCCAC761A58410000000000000000
1948;3;01010000A06A080000C0CCCCCC24D0294198999919FA1858410000000000000000
1982;3;01010000A06A080000C0CCCCCC73D0294134333333821A58410000000000000000
1952;3;01010000A06A080000C0CCCCCCD7D12941343333B3221858410000000000000000
1946;3;01010000A06A0800004033333314D0294168666646861958410000000000000000
1951;3;01010000A06A0800008099999922D02941686666E6A41858410000000000000000
1926;3;01010000A06A0800000000000012D0294198999979891A58410000000000000000
2000;4;01010000A06A08000000000000EED02941CCCCCCCC1D1A58410000000000000000
1954;3;01010000A06A080000C0CCCCCC3FD0294100000040881958410000000000000000
1929;3;01010000A06A0800000000000066D12941686666E6921A58410000000000000000
1966;3;01010000A06A08000000000000CDD02941CCCCCC4C701958410000000000000000
1958;3;01010000A06A0800000000000058D02941000000C06F1A58410000000000000000
1940;1;01010000A06A080000000000003ED02941CCCCCC0C541858410000000000000000
1961;3;01010000A06A0800004033333351D22941CCCCCCEC291858410000000000000000
1971;3;01010000A06A0800008066666657D12941CCCCCC8C1C1858410000000000000000
1959;3;01010000A06A0800008099999940D02941CCCCCC6C5D1958410000000000000000
1943;3;01010000A06A080000C0CCCCCC12D02941000000802B1858410000000000000000
1976;3;01010000A06A080000C0CCCCCCEED02941000000C0E61958410000000000000000
1988;3;01010000A06A08000080666666D9D0294134333353081858410000000000000000
1984;1;01010000A06A080000C0CCCCCC57D02941000000802C1A58410000000000000000
1964;3;01010000A06A0800004033333395D0294134333353BD1958410000000000000000
1937;4;01010000A06A080000806666661CD12941989999990B1958410000000000000000
1998;3;01010000A06A080000C0CCCCCC0CD12941686666E6861A58410000000000000000
1963;4;01010000A06A080000809999992ED1294134333313041958410000000000000000
1987;3;01010000A06A0800008099999966D02941CCCCCC2CFF1758410000000000000000
1981;3;01010000A06A080000806666666FD02941000000A08A1A58410000000000000000
2024;3;01010000A06A08000000000000FBD02941989999F91C1A58410000000000000000
2002;4;01010000A06A0800008099999950D1294100000080F41858410000000000000000
1978;3;01010000A06A08000040333333B6D0294198999979551958410000000000000000
2010;1;01010000A06A080000403333334FD12941CCCCCC2CED1858410000000000000000
1942;3;01010000A06A080000C0CCCCCC6FD02941343333935D1858410000000000000000
1965;3;01010000A06A0800008099999953D0294198999999811A58410000000000000000
1974;3;01010000A06A0800008066666616D12941989999D91E1958410000000000000000
2020;3;01010000A06A08000080999999BED0294134333373BF1958410000000000000000
2008;3;01010000A06A08000000000000B8D0294168666606FF1958410000000000000000
1986;3;01010000A06A0800004033333373D0294100000080701A58410000000000000000
1933;3;01010000A06A08000080999999FBCF294134333333B51858410000000000000000
1932;4;01010000A06A0800008099999923D1294134333333BC1958410000000000000000
2005;1;01010000A06A0800000000000076D02941686666C63E1A58410000000000000000
2021;3;01010000A06A08000040333333B2D02941CCCCCC6CC01858410000000000000000
2015;3;01010000A06A08000080999999B3D02941343333735A1858410000000000000000
1969;3;01010000A06A080000806666663FD0294100000080EC1958410000000000000000
1977;4;01010000A06A080000C0CCCCCC82D02941000000C0FD1958410000000000000000
2022;3;01010000A06A08000000000000E1D02941CCCCCCCCD01858410000000000000000
1979;3;01010000A06A08000040333333C3D02941CCCCCC0C9D1958410000000000000000
2009;3;01010000A06A080000C0CCCCCC86D02941343333F3E31858410000000000000000
1935;3;01010000A06A080000C0CCCCCC0DD0294198999919B01858410000000000000000
1980;3;01010000A06A080000403333337ED02941000000A0711858410000000000000000
1967;1;01010000A06A08000000000000D1D02941989999792E1958410000000000000000
2025;3;01010000A06A08000080666666B4D0294168666686891958410000000000000000
1990;1;01010000A06A0800008099999979D02941686666E63E1858410000000000000000
2001;3;01010000A06A0800004033333383D0294198999919E61858410000000000000000
1999;4;01010000A06A080000000000008CD02941343333D3611858410000000000000000
1975;3;01010000A06A0800008066666658D0294198999999051858410000000000000000
2017;1;01010000A06A08000040333333EDD1294168666646041858410000000000000000
1938;3;01010000A06A080000000000001CD02941343333936D1A58410000000000000000
2007;3;01010000A06A080000806666669ED0294134333393041A58410000000000000000
2003;3;01010000A06A0800004033333397D02941000000A0711A58410000000000000000
1930;3;01010000A06A080000000000000DD02941000000602F1858410000000000000000
1972;1;01010000A06A080000809999996CD02941989999990E1A58410000000000000000
1950;4;01010000A06A080000809999994FD02941989999B98A1A58410000000000000000
1855;3;01010000A06A080000806666663AD02941000000802B1958410000000000000000
1953;3;01010000A06A0800008099999927D02941000000E0821958410000000000000000
1962;3;01010000A06A0800008099999972D0294168666686EC1858410000000000000000
1896;6;01010000A06A08000080999999E2CF294134333313881A58410000000000000000
1925;3;01010000A06A0800008099999925D0294198999919811A58410000000000000000
1928;3;01010000A06A0800008099999929D02941989999B9E61958410000000000000000
1941;4;01010000A06A080000C0CCCCCC8FD02941CCCCCC0C5C1858410000000000000000
1968;3;01010000A06A08000080666666ADD0294100000040E01958410000000000000000
1973;3;01010000A06A0800004033333395D02941CCCCCCECA01858410000000000000000
1985;3;01010000A06A08000080666666A0D0294100000060221A58410000000000000000
1992;3;01010000A06A0800008099999994D02941989999D9FA1758410000000000000000
1996;1;01010000A06A0800000000000068D0294100000000151A58410000000000000000
1997;3;01010000A06A0800008099999971D02941CCCCCC8CFE1958410000000000000000
2011;4;01010000A06A080000C0CCCCCC95D0294198999939CE1858410000000000000000
2018;3;01010000A06A080000C0CCCCCCB6D02941989999799E1858410000000000000000
2026;3;01010000A06A080000806666665CD12941CCCCCCAC971958410000000000000000
2029;1;01010000A06A08000080666666DAD02941686666E6DD1958410000000000000000
2037;1;01010000A06A08000080666666B7D02941000000E0F61858410000000000000000
2041;4;01010000A06A08000040333333FFD02941686666A6961858410000000000000000
2045;4;01010000A06A08000080999999DBD02941CCCCCC6CA41858410000000000000000
2074;3;01010000A06A080000C0CCCCCCB2D1294168666646C31858410000000000000000
2043;3;01010000A06A0800004033333369D1294198999939E81858410000000000000000
2046;4;01010000A06A080000000000006BD12941CCCCCCECA41958410000000000000000
2036;3;01010000A06A08000000000000C0D02941000000409D1858410000000000000000
2032;3;01010000A06A080000806666669CD12941989999B9501858410000000000000000
2080;4;01010000A06A080000000000009BD1294198999999421958410000000000000000
2055;3;01010000A06A0800008099999901D12941343333D3411858410000000000000000
2049;1;01010000A06A08000000000000F4D02941343333D3781958410000000000000000
2081;1;01010000A06A080000403333334ED2294100000060C31758410000000000000000
2042;3;01010000A06A08000000000000D1D02941989999599E1858410000000000000000
2056;1;01010000A06A080000C0CCCCCC13D12941CCCCCCEC481858410000000000000000
2059;3;01010000A06A0800000000000053D1294134333333641958410000000000000000
2064;5;01010000A06A0800000000000071D12941343333133B1A58410000000000000000
2031;3;01010000A06A08000080666666DCD02941989999D9481858410000000000000000
2027;3;01010000A06A0800000000000049D12941000000A0AF1958410000000000000000
2076;1;01010000A06A0800008066666624D12941686666A6421958410000000000000000
2078;3;01010000A06A080000C0CCCCCC94D12941CCCCCCEC071958410000000000000000
2040;3;01010000A06A08000080999999C1D02941CCCCCC8CA01858410000000000000000
2060;3;01010000A06A08000000000000C3D12941343333B3761958410000000000000000
2116;3;01010000A06A08000080666666ADD12941686666668D1A58410000000000000000
2052;3;01010000A06A080000000000006DD12941989999790B1858410000000000000000
1991;5;01010000A06A080000C0CCCCCCADD02941CCCCCCAC511858410000000000000000
2090;3;01010000A06A08000000000000A2D2294168666606B31858410000000000000000
2062;1;01010000A06A0800000000000029D12941343333F3E11958410000000000000000
2093;3;01010000A06A0800008099999930D2294100000000211858410000000000000000
2085;3;01010000A06A080000C0CCCCCC7BD12941000000E07B1858410000000000000000
2089;3;01010000A06A0800008099999959D12941343333332A1958410000000000000000
2071;3;01010000A06A080000C0CCCCCC7FD12941989999F9651858410000000000000000
2099;3;01010000A06A080000403333338ED12941000000E0821A58410000000000000000
2044;3;01010000A06A08000080666666D0D02941CCCCCC8C9F1858410000000000000000
2097;4;01010000A06A080000000000008CD1294168666646991958410000000000000000
2115;3;01010000A06A08000000000000D7D12941CCCCCC8C831858410000000000000000
2047;1;01010000A06A0800008066666688D12941000000202D1858410000000000000000
2053;3;01010000A06A08000080999999E3D02941000000C0AB1858410000000000000000
2070;3;01010000A06A080000000000006BD1294100000000221958410000000000000000
2065;3;01010000A06A0800000000000075D12941686666068B1858410000000000000000
2108;3;01010000A06A080000809999998ED1294134333353231958410000000000000000
2066;3;01010000A06A080000C0CCCCCC9AD12941CCCCCC8C991858410000000000000000
2105;3;01010000A06A0800000000000090D12941686666E6981A58410000000000000000
2110;3;01010000A06A080000C0CCCCCC0FD22941343333930D1858410000000000000000
2072;3;01010000A06A0800004033333384D12941CCCCCC2C0F1958410000000000000000
2104;3;01010000A06A080000C0CCCCCC7AD12941000000A0911A58410000000000000000
2114;3;01010000A06A08000040333333A8D12941CCCCCC8C181958410000000000000000
2096;4;01010000A06A080000403333337BD12941000000609E1958410000000000000000
2073;3;01010000A06A080000C0CCCCCC40D12941989999F9B01858410000000000000000
2087;3;01010000A06A080000809999990FD2294100000080C41858410000000000000000
2103;4;01010000A06A08000040333333B1D12941000000C0B61958410000000000000000
2120;1;01010000A06A0800004033333384D12941686666A66F1A58410000000000000000
2118;1;01010000A06A08000040333333C2D1294198999939631858410000000000000000
2107;3;01010000A06A0800008099999974D12941343333137F1858410000000000000000
2058;3;01010000A06A0800008099999949D12941343333B3AC1858410000000000000000
2098;3;01010000A06A0800004033333367D12941000000607F1A58410000000000000000
2100;1;01010000A06A08000000000000B2D12941CCCCCC4CDE1958410000000000000000
2117;3;01010000A06A080000809999998ED12941000000006D1858410000000000000000
2109;4;01010000A06A0800008066666699D1294134333333A71958410000000000000000
2069;3;01010000A06A0800008099999973D1294168666686161958410000000000000000
2106;3;01010000A06A080000000000008BD12941989999D97F1A58410000000000000000
2124;3;01010000A06A08000080666666AFD12941686666A68D1958410000000000000000
2123;3;01010000A06A080000C0CCCCCC93D12941000000E07F1A58410000000000000000
2125;3;01010000A06A080000403333337AD2294100000040A41958410000000000000000
2075;3;01010000A06A080000C0CCCCCC34D12941686666C63B1958410000000000000000
2061;3;01010000A06A080000806666665AD12941686666463A1A58410000000000000000
2083;1;01010000A06A080000000000008BD12941CCCCCCAC311858410000000000000000
2122;3;01010000A06A08000000000000A4D1294100000060641958410000000000000000
2111;4;01010000A06A080000806666668AD12941989999D9441A58410000000000000000
1989;4;01010000A06A080000809999995ED1294134333393831A58410000000000000000
2113;4;01010000A06A0800000000000094D12941000000A0441A58410000000000000000
2094;1;01010000A06A080000C0CCCCCCABD12941CCCCCCCC2C1958410000000000000000
2091;3;01010000A06A0800000000000060D12941343333D3EC1858410000000000000000
1995;4;01010000A06A08000080999999A2D02941989999798E1958410000000000000000
2030;3;01010000A06A0800008066666620D1294198999979C11858410000000000000000
2038;3;01010000A06A0800008066666640D1294134333313FC1858410000000000000000
2048;3;01010000A06A08000080666666E4D02941343333336E1958410000000000000000
2050;1;01010000A06A08000040333333D2D02941343333F3411958410000000000000000
2051;3;01010000A06A080000000000006DD1294168666626481958410000000000000000
2057;3;01010000A06A080000806666668DD12941686666A6D61858410000000000000000
2063;3;01010000A06A080000809999990BD1294198999979121958410000000000000000
2077;3;01010000A06A0800000000000035D1294168666606E41758410000000000000000
2082;3;01010000A06A08000080999999BAD12941989999D9EB1758410000000000000000
2084;3;01010000A06A0800004033333360D12941989999F9621958410000000000000000
2095;3;01010000A06A0800008066666682D12941CCCCCC0C451A58410000000000000000
2101;1;01010000A06A08000040333333B1D1294198999999EF1858410000000000000000
2102;3;01010000A06A0800000000000087D12941000000805F1958410000000000000000
2119;4;01010000A06A0800008066666699D12941000000204A1A58410000000000000000
2121;3;01010000A06A08000000000000C2D12941000000E0591958410000000000000000
2126;1;01010000A06A08000040333333D0D12941343333F3A61858410000000000000000
2146;3;01010000A06A080000C0CCCCCCDBD12941343333931A1958410000000000000000
2179;3;01010000A06A0800000000000051D2294168666606661858410000000000000000
2136;3;01010000A06A08000000000000BDD2294134333393941858410000000000000000
2135;3;01010000A06A080000000000009DD1294168666666971858410000000000000000
2144;3;01010000A06A08000080999999E0D12941343333135F1958410000000000000000
2138;3;01010000A06A080000809999992BD2294168666686AE1958410000000000000000
2132;3;01010000A06A08000080666666BDD12941000000E0781A58410000000000000000
2194;3;01010000A06A0800004033333387D2294168666626111958410000000000000000
2154;3;01010000A06A080000C0CCCCCCDCD1294168666646AC1A58410000000000000000
2133;3;01010000A06A0800008099999969D2294100000080421A58410000000000000000
2214;1;01010000A06A08000080666666A4D2294168666666171858410000000000000000
2164;3;01010000A06A0800008099999908D22941CCCCCC0CE21858410000000000000000
2128;1;01010000A06A08000080999999CAD12941343333F36D1858410000000000000000
2140;3;01010000A06A0800008099999903D22941000000A0531958410000000000000000
2185;1;01010000A06A080000809999995ED2294168666666191958410000000000000000
2149;3;01010000A06A080000C0CCCCCCD3D22941989999F98B1958410000000000000000
2152;3;01010000A06A08000040333333DED12941686666A6BD1958410000000000000000
2176;4;01010000A06A080000C0CCCCCC5BD22941000000A01F1958410000000000000000
2148;3;01010000A06A08000040333333D2D12941343333F3881A58410000000000000000
2147;3;01010000A06A08000080999999D8D12941000000605B1A58410000000000000000
2142;1;01010000A06A0800004033333343D22941000000C09A1858410000000000000000
2155;3;01010000A06A08000040333333F7D12941CCCCCCCCB11A58410000000000000000
2175;3;01010000A06A08000080999999E7D12941CCCCCC8C151958410000000000000000
2153;3;01010000A06A08000040333333E2D1294168666606B41958410000000000000000
2145;3;01010000A06A08000080666666F9D12941686666A6721958410000000000000000
2183;3;01010000A06A08000080666666A0D2294100000000891A58410000000000000000
2167;4;01010000A06A08000080999999C9D22941000000203D1858410000000000000000
2163;4;01010000A06A08000000000000E5D1294198999979841A58410000000000000000
2162;3;01010000A06A0800008066666601D22941686666267D1A58410000000000000000
2158;3;01010000A06A08000000000000E1D12941989999D9861A58410000000000000000
2156;3;01010000A06A0800008066666643D2294168666606BF1A58410000000000000000
2141;3;01010000A06A0800000000000001D2294100000020501858410000000000000000
2192;3;01010000A06A0800008099999969D22941CCCCCC4C681958410000000000000000
2161;3;01010000A06A080000C0CCCCCCF3D12941CCCCCC8C251858410000000000000000
2196;3;01010000A06A080000403333338AD2294134333373511858410000000000000000
2054;3;01010000A06A080000000000008ED1294134333333A61858410000000000000000
2160;3;01010000A06A08000000000000F8D12941989999B9541958410000000000000000
2165;1;01010000A06A08000080999999CCD12941989999B9DF1858410000000000000000
2203;3;01010000A06A08000000000000FFD22941686666C6F31758410000000000000000
2168;1;01010000A06A08000080999999D5D1294168666646441858410000000000000000
2191;3;01010000A06A080000000000002BD22941CCCCCCCCBA1A58410000000000000000
2181;3;01010000A06A080000C0CCCCCC33D22941CCCCCC2C6D1958410000000000000000
2178;3;01010000A06A08000000000000E2D12941686666A6601858410000000000000000
2130;1;01010000A06A08000000000000FFD12941343333B3D31958410000000000000000
2193;3;01010000A06A0800008066666637D22941343333B3E31858410000000000000000
2182;5;01010000A06A08000000000000EAD12941343333B3581858410000000000000000
2205;3;01010000A06A080000809999994AD2294134333333B01A58410000000000000000
2157;3;01010000A06A08000000000000F4D12941CCCCCC0C611A58410000000000000000
2171;4;01010000A06A08000040333333BBD22941CCCCCC6C271858410000000000000000
2210;3;01010000A06A080000000000006FD22941989999D9631A58410000000000000000
2206;4;01010000A06A08000040333333CFD2294168666666CB1858410000000000000000
2220;3;01010000A06A0800004033333396D22941000000206B1858410000000000000000
2209;3;01010000A06A080000C0CCCCCC5DD22941686666C6FA1758410000000000000000
2188;3;01010000A06A080000403333336AD22941686666E63F1958410000000000000000
2134;4;01010000A06A080000C0CCCCCCA1D12941343333934B1A58410000000000000000
2173;3;01010000A06A0800008066666692D22941686666C6711858410000000000000000
2200;1;01010000A06A0800008066666610D2294134333393411858410000000000000000
2189;4;01010000A06A08000080666666BBD22941343333B3291858410000000000000000
2212;5;01010000A06A08000040333333F0D22941CCCCCC0C331958410000000000000000
2172;3;01010000A06A080000809999997CD22941343333535C1A58410000000000000000
2227;3;01010000A06A080000809999997DD2294198999959161958410000000000000000
2197;3;01010000A06A08000080999999B0D22941CCCCCCECDF1858410000000000000000
2199;4;01010000A06A0800000000000092D2294100000020461958410000000000000000
2228;3;01010000A06A0800004033333319D3294134333333211958410000000000000000
2195;3;01010000A06A0800008066666606D22941686666464A1858410000000000000000
2221;3;01010000A06A08000000000000C2D22941CCCCCC0C2C1858410000000000000000
2170;3;01010000A06A080000C0CCCCCC60D22941CCCCCC0C221858410000000000000000
2213;3;01010000A06A0800004033333334D22941343333F31D1858410000000000000000
2174;3;01010000A06A08000080999999DDD1294100000000651858410000000000000000
2224;1;01010000A06A0800004033333358D22941989999597F1A58410000000000000000
2184;3;01010000A06A08000040333333FDD12941686666660C1958410000000000000000
2216;3;01010000A06A08000080666666E0D22941989999392E1A58410000000000000000
2222;3;01010000A06A080000C0CCCCCCC4D32941686666A6D51A58410000000000000000
2207;3;01010000A06A0800004033333349D22941000000600E1858410000000000000000
2198;3;01010000A06A08000000000000C6D2294100000020D31858410000000000000000
2217;3;01010000A06A08000000000000C2D52941CCCCCCAC1F1B58410000000000000000
2151;3;01010000A06A080000C0CCCCCCD6D12941989999B9B41958410000000000000000
2137;3;01010000A06A08000000000000B6D12941343333F3AF1958410000000000000000
2190;3;01010000A06A080000C0CCCCCC1CD2294168666686621A58410000000000000000
2150;3;01010000A06A08000080666666B8D22941686666C6991958410000000000000000
2223;3;01010000A06A080000806666669CD2294134333393641A58410000000000000000
2218;1;01010000A06A0800004033333348D22941CCCCCCCC991A58410000000000000000
2127;6;01010000A06A080000C0CCCCCCC5D12941686666C67F1A58410000000000000000
2129;4;01010000A06A080000C0CCCCCC2AD2294168666646291958410000000000000000
2131;3;01010000A06A08000000000000B6D1294134333313A21A58410000000000000000
2166;3;01010000A06A08000080666666EFD12941686666E6331958410000000000000000
2169;3;01010000A06A0800008066666690D2294134333373751858410000000000000000
2186;1;01010000A06A08000040333333EED12941CCCCCC8C541858410000000000000000
2187;4;01010000A06A08000080666666B4D22941CCCCCCCC5A1858410000000000000000
2201;3;01010000A06A080000809999991CD22941CCCCCC2CFA1758410000000000000000
2215;3;01010000A06A080000C0CCCCCCA6D22941343333F3E71858410000000000000000
2219;3;01010000A06A0800008066666658D22941CCCCCC6CB51A58410000000000000000
2225;3;01010000A06A080000806666663CD3294134333333BF1A58410000000000000000
2236;3;01010000A06A0800000000000023D32941686666667E1958410000000000000000
2229;3;01010000A06A080000C0CCCCCC3CD3294168666646B91A58410000000000000000
2233;4;01010000A06A08000080999999CFD2294134333373241858410000000000000000
2283;3;01010000A06A0800008066666629D3294134333353CE1858410000000000000000
2177;3;01010000A06A080000000000005CD2294100000000B01A58410000000000000000
2253;3;01010000A06A080000809999999CD22941000000E0F01858410000000000000000
2242;4;01010000A06A08000000000000EDD2294198999919151A58410000000000000000
2254;3;01010000A06A0800008099999908D32941989999D9FE1858410000000000000000
2259;3;01010000A06A080000C0CCCCCCB1D22941686666E6A01858410000000000000000
2270;3;01010000A06A08000040333333E0D2294168666646521858410000000000000000
2263;3;01010000A06A08000040333333EDD3294168666626F31858410000000000000000
2256;3;01010000A06A080000C0CCCCCCC7D2294134333333651A58410000000000000000
2276;4;01010000A06A0800004033333321D32941686666E6391958410000000000000000
2241;3;01010000A06A08000040333333D1D2294134333373F01958410000000000000000
2261;1;01010000A06A08000000000000A3D22941CCCCCC2CBD1758410000000000000000
2248;4;01010000A06A0800004033333371D32941000000E0671A58410000000000000000
2303;4;01010000A06A0800008066666650D32941CCCCCCAC281958410000000000000000
2252;3;01010000A06A0800008099999995D2294134333373FA1858410000000000000000
2297;3;01010000A06A080000C0CCCCCCF9D22941CCCCCC8C581858410000000000000000
2258;3;01010000A06A08000000000000A2D22941000000E0B61858410000000000000000
2249;1;01010000A06A0800008066666690D22941000000A0431A58410000000000000000
2278;1;01010000A06A08000080999999E2D22941989999B95A1A58410000000000000000
2243;1;01010000A06A0800000000000085D22941CCCCCC8CA81A58410000000000000000
2274;4;01010000A06A08000040333333D5D22941343333736F1858410000000000000000
2234;3;01010000A06A0800008099999905D32941686666664F1958410000000000000000
2275;4;01010000A06A08000040333333D3D22941CCCCCC4C791858410000000000000000
2266;3;01010000A06A0800008066666608D32941000000000E1958410000000000000000
2322;3;01010000A06A080000C0CCCCCC92D32941989999590F1858410000000000000000
2251;3;01010000A06A08000000000000C0D2294100000060431958410000000000000000
2280;3;01010000A06A08000040333333B5D32941CCCCCCAC8C1858410000000000000000
2295;3;01010000A06A08000080999999F5D2294100000000341958410000000000000000
2271;4;01010000A06A0800008099999915D3294198999959291858410000000000000000
2239;1;01010000A06A080000403333336DD32941343333B3C91958410000000000000000
2299;3;01010000A06A0800008099999937D32941686666A62B1A58410000000000000000
2305;3;01010000A06A080000403333330ED32941000000808A1958410000000000000000
2290;4;01010000A06A08000080999999F9D22941343333932E1858410000000000000000
2296;5;01010000A06A0800000000000018D3294100000060381958410000000000000000
2268;1;01010000A06A08000080666666B8D2294168666666A41A58410000000000000000
2273;3;01010000A06A08000080666666CDD22941686666C6861858410000000000000000
2291;3;01010000A06A0800008066666646D32941CCCCCCCC671858410000000000000000
2298;3;01010000A06A08000080999999E4D22941CCCCCC2C4C1858410000000000000000
2272;4;01010000A06A0800008099999915D32941989999992B1858410000000000000000
2286;3;01010000A06A080000C0CCCCCC09D3294198999919021A58410000000000000000
2319;3;01010000A06A080000000000004BD3294168666666F71758410000000000000000
2320;3;01010000A06A080000C0CCCCCC39D32941CCCCCC0C351958410000000000000000
2231;1;01010000A06A080000C0CCCCCC5FD2294168666686E61958410000000000000000
2307;1;01010000A06A08000000000000F1D2294198999979071958410000000000000000
2301;3;01010000A06A080000000000006ED3294100000060AB1A58410000000000000000
2246;1;01010000A06A080000000000008FD2294168666626061858410000000000000000
2293;1;01010000A06A08000080666666D9D2294100000060AE1A58410000000000000000
2267;3;01010000A06A08000080666666F8D22941989999F98E1958410000000000000000
2255;3;01010000A06A08000040333333ADD22941989999796B1858410000000000000000
2304;3;01010000A06A0800004033333302D3294198999919341958410000000000000000
2288;3;01010000A06A080000809999993CD32941CCCCCC0CB51858410000000000000000
2306;3;01010000A06A080000000000003CD32941989999B9091958410000000000000000
2277;3;01010000A06A08000080666666D4D22941343333332E1858410000000000000000
2245;3;01010000A06A0800008099999903D3294198999999061858410000000000000000
2300;3;01010000A06A0800008099999902D32941686666864C1858410000000000000000
2325;3;01010000A06A080000000000008DD3294198999959A01A58410000000000000000
2313;3;01010000A06A080000806666664CD32941000000E02F1858410000000000000000
2237;1;01010000A06A0800008099999978D22941989999B97C1958410000000000000000
2328;3;01010000A06A080000809999995BD3294198999979271858410000000000000000
2327;3;01010000A06A0800000000000019D32941686666C6061A58410000000000000000
2284;3;01010000A06A0800000000000000D32941989999D9181858410000000000000000
2321;3;01010000A06A080000806666666BD3294134333353051958410000000000000000
2230;3;01010000A06A0800008099999901D3294168666646FB1758410000000000000000
2289;3;01010000A06A08000080666666F0D22941CCCCCCAC8C1958410000000000000000
2315;3;01010000A06A0800008099999952D3294134333373AB1858410000000000000000
2323;3;01010000A06A080000809999996ED32941CCCCCC8C1A1958410000000000000000
2316;1;01010000A06A08000040333333FDD22941CCCCCC8CA81858410000000000000000
2314;3;01010000A06A080000C0CCCCCC49D3294100000060591858410000000000000000
2265;3;01010000A06A08000000000000DAD22941CCCCCC0C5B1858410000000000000000
2312;3;01010000A06A080000C0CCCCCC18D32941343333938C1958410000000000000000
2092;3;01010000A06A0800000000000094D2294100000000FD1858410000000000000000
2324;3;01010000A06A0800008099999917D3294134333313F91858410000000000000000
2302;4;01010000A06A0800008066666639D32941343333D3101A58410000000000000000
2326;3;01010000A06A080000809999992DD3294168666686011A58410000000000000000
2281;1;01010000A06A08000080666666CED22941686666E6971A58410000000000000000
2264;3;01010000A06A080000403333335FD3294100000020A61858410000000000000000
2309;3;01010000A06A0800008099999904D52941989999F96C1858410000000000000000
2310;1;01010000A06A080000C0CCCCCC21D3294100000000751A58410000000000000000
2204;4;01010000A06A080000C0CCCCCCBAD22941000000E0511858410000000000000000
2211;3;01010000A06A080000000000007BD22941686666E6D51958410000000000000000
2232;3;01010000A06A0800000000000080D2294134333313F41958410000000000000000
2240;3;01010000A06A08000080999999B5D22941989999B9131958410000000000000000
2244;3;01010000A06A080000C0CCCCCC12D3294100000060D91958410000000000000000
2247;4;01010000A06A08000080666666BFD2294198999959711858410000000000000000
2250;3;01010000A06A08000040333333DBD22941989999793D1958410000000000000000
2262;3;01010000A06A08000080999999ACD2294100000020E31858410000000000000000
2269;3;01010000A06A08000000000000ECD2294100000060A61A58410000000000000000
2279;3;01010000A06A08000080999999EED22941000000003E1858410000000000000000
2282;4;01010000A06A0800008099999908D32941989999599A1A58410000000000000000
2294;3;01010000A06A08000000000000DCD2294168666626581858410000000000000000
2308;3;01010000A06A0800004033333333D4294100000040681858410000000000000000
2311;3;01010000A06A0800000000000056D32941000000403C1A58410000000000000000
2317;3;01010000A06A0800008066666600D32941CCCCCC2CF71758410000000000000000
2363;4;01010000A06A080000403333339BD3294100000020201958410000000000000000
2372;1;01010000A06A0800008099999979D3294198999939EE1958410000000000000000
2332;1;01010000A06A0800004033333325D3294134333313EF1958410000000000000000
2340;3;01010000A06A080000C0CCCCCCBAD3294198999959F71958410000000000000000
2378;3;01010000A06A080000000000004FD42941000000A0181958410000000000000000
2330;1;01010000A06A080000806666660DD32941CCCCCCAC621858410000000000000000
2346;4;01010000A06A08000080999999D2D3294168666606271958410000000000000000
2353;4;01010000A06A0800000000000072D42941000000C0BF1858410000000000000000
2401;3;01010000A06A080000C0CCCCCC20D4294198999939731858410000000000000000
2360;1;01010000A06A080000806666664CD32941343333B3031858410000000000000000
2337;3;01010000A06A08000080999999E4D32941CCCCCC8C2D1858410000000000000000
2334;3;01010000A06A0800000000000012D42941CCCCCCECEA1858410000000000000000
2371;3;01010000A06A0800000000000090D32941000000A0011958410000000000000000
2370;3;01010000A06A0800000000000091D32941989999F9A11858410000000000000000
2362;3;01010000A06A080000806666668ED32941CCCCCCEC301858410000000000000000
2339;3;01010000A06A080000C0CCCCCC44D3294134333313FB1858410000000000000000
2350;3;01010000A06A08000040333333C9D32941686666E6271A58410000000000000000
2388;3;01010000A06A08000080666666B5D32941000000E0881958410000000000000000
2366;6;01010000A06A08000040333333DAD32941686666A6431A58410000000000000000
2384;3;01010000A06A08000080999999E4D4294100000000491858410000000000000000
2335;1;01010000A06A0800008099999914D32941CCCCCC4CE01858410000000000000000
2377;3;01010000A06A080000C0CCCCCC3BD42941CCCCCCCC1A1958410000000000000000
2356;3;01010000A06A08000080999999A5D3294198999959FF1858410000000000000000
2364;1;01010000A06A080000809999996AD32941000000602D1958410000000000000000
2358;1;01010000A06A080000C0CCCCCCA3D32941000000C0911A58410000000000000000
2390;1;01010000A06A0800004033333328D42941686666A6381858410000000000000000
2357;3;01010000A06A0800004033333342D42941989999595F1858410000000000000000
2407;3;01010000A06A08000080666666D9D42941CCCCCC4C161858410000000000000000
2342;3;01010000A06A0800008099999926D32941CCCCCC0C0B1A58410000000000000000
2383;3;01010000A06A080000C0CCCCCC8BD3294168666686351858410000000000000000
2395;3;01010000A06A080000806666663DD42941CCCCCC0CB41A58410000000000000000
2399;1;01010000A06A0800004033333310D4294100000040BA1958410000000000000000
2349;4;01010000A06A0800008066666687D32941CCCCCCAC291A58410000000000000000
2344;3;01010000A06A08000080666666C0D32941343333B3D31858410000000000000000
2341;3;01010000A06A08000080999999A5D32941989999B9871958410000000000000000
2345;3;01010000A06A0800004033333348D3294134333353961A58410000000000000000
2354;3;01010000A06A0800008099999942D4294134333353C61A58410000000000000000
2406;3;01010000A06A08000000000000B9D32941CCCCCC2CFF1758410000000000000000
2347;1;01010000A06A0800000000000084D32941CCCCCCEC0B1A58410000000000000000
2415;3;01010000A06A080000806666660CD42941686666A6131958410000000000000000
2376;3;01010000A06A0800004033333395D3294168666666681A58410000000000000000
2404;1;01010000A06A0800000000000054D42941989999996D1958410000000000000000
2367;4;01010000A06A080000C0CCCCCC66D42941000000A0CC1858410000000000000000
2423;3;01010000A06A08000000000000FAD3294100000000471A58410000000000000000
2338;3;01010000A06A08000080999999CCD32941343333532F1858410000000000000000
2411;4;01010000A06A0800000000000057D42941989999F9D81858410000000000000000
2417;3;01010000A06A0800000000000027D4294100000020261A58410000000000000000
2397;3;01010000A06A0800008099999909D52941989999796F1A58410000000000000000
2355;6;01010000A06A08000080666666A8D32941000000E0851958410000000000000000
2416;3;01010000A06A0800004033333302D4294198999959211958410000000000000000
2426;3;01010000A06A080000C0CCCCCC1BD42941343333B33E1A58410000000000000000
2413;3;01010000A06A0800008099999995D42941686666A67C1958410000000000000000
2427;3;01010000A06A0800004033333307D42941CCCCCC2C431A58410000000000000000
2429;3;01010000A06A0800000000000051D42941CCCCCCACDA1958410000000000000000
2428;3;01010000A06A0800008066666603D4294168666646EE1858410000000000000000
2329;3;01010000A06A080000C0CCCCCC45D32941989999F9621858410000000000000000
2402;1;01010000A06A08000000000000ACD3294168666666701858410000000000000000
2394;3;01010000A06A08000080666666B2D3294134333313101858410000000000000000
2418;3;01010000A06A0800008099999937D5294168666626391858410000000000000000
2414;3;01010000A06A08000000000000D6D32941686666A6D71A58410000000000000000
2396;3;01010000A06A08000040333333EAD32941989999B94C1A58410000000000000000
2374;1;01010000A06A080000C0CCCCCC91D32941000000C0AC1A58410000000000000000
2387;3;01010000A06A080000C0CCCCCCACD3294168666606351A58410000000000000000
2379;3;01010000A06A08000000000000D4D42941686666A6A71A58410000000000000000
2412;3;01010000A06A080000806666663ED42941343333F3C91A58410000000000000000
2368;1;01010000A06A0800000000000057D3294168666626C41858410000000000000000
2398;3;01010000A06A08000040333333C9D32941343333531B1958410000000000000000
2420;1;01010000A06A080000C0CCCCCC84D4294100000020EC1A58410000000000000000
2380;3;01010000A06A0800000000000032D52941CCCCCCEC321858410000000000000000
2409;3;01010000A06A08000080999999E7D32941343333B3FF1758410000000000000000
2385;1;01010000A06A0800000000000081D32941989999B9A71858410000000000000000
2381;1;01010000A06A080000C0CCCCCC74D32941CCCCCC0CEA1758410000000000000000
2419;3;01010000A06A0800008066666686D4294100000060121958410000000000000000
2257;3;01010000A06A080000809999991ED3294134333353F61858410000000000000000
2287;4;01010000A06A0800008066666609D42941343333F3801858410000000000000000
2331;3;01010000A06A0800000000000042D32941000000E07F1958410000000000000000
2333;3;01010000A06A080000806666666DD3294100000080D91958410000000000000000
2336;3;01010000A06A080000000000005FD32941CCCCCCCC381A58410000000000000000
2348;3;01010000A06A080000C0CCCCCCB6D32941686666A6001A58410000000000000000
2361;3;01010000A06A080000C0CCCCCC73D3294100000080F71758410000000000000000
2365;3;01010000A06A0800008066666694D32941989999B99F1A58410000000000000000
2369;3;01010000A06A0800000000000073D3294168666606281858410000000000000000
2373;3;01010000A06A0800000000000074D42941CCCCCC0CC31A58410000000000000000
2375;3;01010000A06A080000C0CCCCCCE3D32941686666060E1958410000000000000000
2382;3;01010000A06A08000080999999B9D32941343333B3F71758410000000000000000
2386;3;01010000A06A080000806666668ED4294100000060B31858410000000000000000
2391;3;01010000A06A08000000000000F3D4294100000000391858410000000000000000
2400;3;01010000A06A08000040333333CED3294100000000F91858410000000000000000
2403;3;01010000A06A08000000000000D9D32941CCCCCCAC321A58410000000000000000
2405;3;01010000A06A08000080999999C0D32941989999B9861958410000000000000000
2421;3;01010000A06A08000000000000DFD3294198999999461A58410000000000000000
2431;3;01010000A06A08000040333333C7D42941989999990B1958410000000000000000
2435;3;01010000A06A080000806666662BD4294100000040E51858410000000000000000
2433;3;01010000A06A08000000000000D1D42941989999D9851858410000000000000000
2436;3;01010000A06A080000C0CCCCCC5AD42941686666662B1A58410000000000000000
2440;3;01010000A06A080000403333334BD42941686666A6251A58410000000000000000
2443;3;01010000A06A0800008099999909D52941686666C6041958410000000000000000
2441;1;01010000A06A080000000000005AD4294168666686011858410000000000000000
2432;3;01010000A06A080000809999991ED4294134333373741858410000000000000000
2452;1;01010000A06A080000C0CCCCCC45D5294168666626271958410000000000000000
2437;3;01010000A06A080000C0CCCCCCECD4294134333373791858410000000000000000
2451;3;01010000A06A0800008099999959D4294198999939281A58410000000000000000
2434;3;01010000A06A08000080999999BBD4294134333353931858410000000000000000
2446;3;01010000A06A08000080666666B2D42941CCCCCC8C9E1858410000000000000000
2457;3;01010000A06A0800008066666695D4294168666626CF1A58410000000000000000
2455;3;01010000A06A080000C0CCCCCC10D6294198999939E31858410000000000000000
2525;3;01010000A06A0800008099999972D52941686666E64F1858410000000000000000
2449;3;01010000A06A080000C0CCCCCC3CD52941CCCCCCEC001958410000000000000000
2460;3;01010000A06A080000C0CCCCCC73D4294100000020251A58410000000000000000
2461;3;01010000A06A080000C0CCCCCCBDD4294198999959DB1958410000000000000000
2448;6;01010000A06A080000403333336FD42941CCCCCC8CC71A58410000000000000000
2463;3;01010000A06A0800008099999999D52941989999B9D01858410000000000000000
2501;3;01010000A06A08000080666666FCD42941CCCCCC4CE61958410000000000000000
2470;1;01010000A06A080000C0CCCCCC95D42941CCCCCC8C021858410000000000000000
2500;3;01010000A06A08000080999999FBD42941CCCCCC0CE91958410000000000000000
2458;1;01010000A06A08000000000000FFD42941989999D9D01858410000000000000000
2447;3;01010000A06A080000806666667DD42941989999F95B1858410000000000000000
2450;3;01010000A06A0800004033333360D4294100000060251A58410000000000000000
2478;3;01010000A06A0800004033333349D5294198999919991858410000000000000000
2483;3;01010000A06A080000C0CCCCCC1AD5294198999919851858410000000000000000
2489;3;01010000A06A08000080999999EAD42941343333539B1A58410000000000000000
2477;3;01010000A06A08000080999999BAD4294100000060941858410000000000000000
2507;1;01010000A06A0800008066666636D52941CCCCCCAC6C1858410000000000000000
2486;3;01010000A06A08000080666666CDD5294198999959A81858410000000000000000
2502;3;01010000A06A0800004033333332D5294168666686E91958410000000000000000
2490;3;01010000A06A080000C0CCCCCC93D52941989999D9B01A58410000000000000000
2438;1;01010000A06A080000C0CCCCCC26D42941343333D3081858410000000000000000
2467;3;01010000A06A080000806666661AD5294168666646601858410000000000000000
2493;3;01010000A06A08000000000000F6D42941000000E0741858410000000000000000
2494;3;01010000A06A080000C0CCCCCC37D52941CCCCCC2C4F1858410000000000000000
2481;3;01010000A06A08000080666666D6D4294100000060831858410000000000000000
2506;3;01010000A06A0800008099999916D5294134333373621858410000000000000000
2444;4;01010000A06A080000809999999AD52941CCCCCC6CBD1A58410000000000000000
2492;3;01010000A06A080000C0CCCCCCFED42941686666468B1A58410000000000000000
2468;1;01010000A06A0800008066666682D42941343333D36C1958410000000000000000
2513;1;01010000A06A080000C0CCCCCC29D52941343333D37C1858410000000000000000
2484;1;01010000A06A08000000000000E8D42941000000E0051858410000000000000000
2466;3;01010000A06A08000000000000F2D42941CCCCCC2C501858410000000000000000
2475;1;01010000A06A080000C0CCCCCCA1D42941000000C0FE1858410000000000000000
2465;3;01010000A06A0800000000000024D5294198999939221A58410000000000000000
2503;3;01010000A06A0800000000000033D5294134333393E61958410000000000000000
2504;3;01010000A06A0800008099999936D52941686666E6D31958410000000000000000
2518;3;01010000A06A08000040333333F8D52941CCCCCC8C3F1858410000000000000000
2505;3;01010000A06A080000C0CCCCCC07D52941000000206B1858410000000000000000
2445;3;01010000A06A080000C0CCCCCC63D4294198999959CB1A58410000000000000000
2495;3;01010000A06A0800008066666688D5294198999979471858410000000000000000
2479;1;01010000A06A080000C0CCCCCCD3D4294168666646BE1958410000000000000000
2511;3;01010000A06A080000000000009AD52941000000A0661858410000000000000000
2528;4;01010000A06A08000040333333B1D52941CCCCCCAC441858410000000000000000
2522;1;01010000A06A0800008099999945D5294134333373BD1958410000000000000000
2515;3;01010000A06A080000C0CCCCCCABD52941000000C01F1A58410000000000000000
2496;3;01010000A06A080000806666667AD52941989999D9781858410000000000000000
2499;3;01010000A06A080000000000002FD52941CCCCCCCCF61958410000000000000000
2474;3;01010000A06A080000000000002AD52941000000E0751958410000000000000000
2527;3;01010000A06A0800008066666655D52941CCCCCCAC921858410000000000000000
2529;1;01010000A06A080000000000000DD62941989999B91B1858410000000000000000
2497;1;01010000A06A08000040333333F7D4294100000080B51958410000000000000000
2510;3;01010000A06A080000C0CCCCCC4ED5294134333353181858410000000000000000
2512;3;01010000A06A080000C0CCCCCC27D5294168666666571858410000000000000000
2464;3;01010000A06A080000809999992AD52941CCCCCC0C081A58410000000000000000
2408;3;01010000A06A080000C0CCCCCCF2D32941989999398E1858410000000000000000
2456;3;01010000A06A080000806666666BD4294198999939251A58410000000000000000
2516;1;01010000A06A0800000000000098D52941989999395B1858410000000000000000
2520;3;01010000A06A080000809999999BD5294198999919701958410000000000000000
2473;3;01010000A06A080000000000006CD5294198999919ED1A58410000000000000000
2488;3;01010000A06A08000080999999E3D42941CCCCCCCCA01A58410000000000000000
2487;3;01010000A06A08000080666666BBD52941686666E6B41858410000000000000000
2519;3;01010000A06A08000000000000D7D5294134333373E71958410000000000000000
2425;3;01010000A06A080000806666662AD42941CCCCCCAC001858410000000000000000
2442;3;01010000A06A080000C0CCCCCC48D42941989999D9DD1858410000000000000000
2453;1;01010000A06A0800008066666655D4294134333313C71958410000000000000000
2454;3;01010000A06A080000C0CCCCCC6DD42941000000E0DA1958410000000000000000
2459;3;01010000A06A080000C0CCCCCC73D4294198999959071A58410000000000000000
2469;3;01010000A06A0800008066666694D4294134333313B11858410000000000000000
2471;1;01010000A06A0800004033333394D42941989999390B1858410000000000000000
2472;3;01010000A06A080000C0CCCCCCB3D5294198999999BA1858410000000000000000
2476;3;01010000A06A08000000000000E4D42941686666A6081958410000000000000000
2480;3;01010000A06A08000080666666FFD4294134333393DB1958410000000000000000
2498;5;01010000A06A0800008099999973D5294134333353A91958410000000000000000
2508;1;01010000A06A0800008066666609D52941CCCCCCAC5F1958410000000000000000
2509;3;01010000A06A0800004033333387D52941343333B3771A58410000000000000000
2514;3;01010000A06A080000809999995FD52941343333B3861858410000000000000000
2517;3;01010000A06A080000C0CCCCCC33D52941CCCCCC6C751958410000000000000000
2523;3;01010000A06A0800004033333396D5294198999959D51958410000000000000000
2530;3;01010000A06A080000806666665BD52941000000E08D1858410000000000000000
2549;3;01010000A06A0800004033333399D52941000000804A1858410000000000000000
2544;1;01010000A06A08000000000000FBD52941CCCCCC2C7D1858410000000000000000
2553;1;01010000A06A080000C0CCCCCCA2D5294134333333BE1958410000000000000000
2587;3;01010000A06A080000809999993FD62941343333B3EF1A58410000000000000000
2550;3;01010000A06A080000403333335FD62941CCCCCC8C761858410000000000000000
2541;3;01010000A06A08000080666666A6D52941686666E64D1858410000000000000000
2543;3;01010000A06A080000809999998AD52941989999796F1858410000000000000000
2562;4;01010000A06A080000C0CCCCCCE1D52941CCCCCC8C4E1858410000000000000000
2540;3;01010000A06A080000403333339AD52941686666C64B1858410000000000000000
2557;3;01010000A06A080000403333335CD6294198999939D91858410000000000000000
2542;3;01010000A06A08000000000000D2D52941989999B9A01958410000000000000000
2566;3;01010000A06A08000080999999FED52941989999791D1A58410000000000000000
2533;3;01010000A06A08000040333333F0D5294198999959921858410000000000000000
2559;3;01010000A06A080000C0CCCCCCB8D5294168666666C01A58410000000000000000
2547;1;01010000A06A0800008099999982D5294198999939E71858410000000000000000
2568;4;01010000A06A080000C0CCCCCCEDD52941686666E64C1858410000000000000000
2560;3;01010000A06A08000080666666BBD52941000000C06E1958410000000000000000
2555;4;01010000A06A08000000000000A3D5294134333313461858410000000000000000
2594;3;01010000A06A080000809999993AD6294134333313591858410000000000000000
2573;3;01010000A06A08000000000000CAD52941686666A6AA1858410000000000000000
2526;5;01010000A06A080000C0CCCCCC6DD52941000000C0FD1858410000000000000000
2570;3;01010000A06A080000C0CCCCCC26D6294198999939691858410000000000000000
2563;1;01010000A06A08000080666666A5D52941000000205E1958410000000000000000
2539;3;01010000A06A080000806666669FD5294100000080FB1858410000000000000000
2581;3;01010000A06A0800008099999906D7294198999939B81858410000000000000000
2569;3;01010000A06A08000080999999C3D5294168666666621858410000000000000000
2534;3;01010000A06A080000C0CCCCCCFBD52941CCCCCC0C8A1858410000000000000000
2572;3;01010000A06A08000080999999C1D5294168666646C11A58410000000000000000
2535;3;01010000A06A0800000000000031D62941343333D3F61A58410000000000000000
2567;3;01010000A06A08000080999999DED5294168666626411858410000000000000000
2597;3;01010000A06A0800008099999951D62941CCCCCCAC1B1A58410000000000000000
2593;3;01010000A06A0800000000000027D62941686666A6391858410000000000000000
2583;3;01010000A06A08000080999999EAD5294168666646961858410000000000000000
2600;1;01010000A06A080000000000000BD6294134333313901A58410000000000000000
2571;3;01010000A06A08000000000000FAD52941CCCCCC6C541858410000000000000000
2624;3;01010000A06A0800008099999995D6294198999959D41958410000000000000000
2537;3;01010000A06A080000C0CCCCCC45D62941CCCCCCCCB41958410000000000000000
2575;1;01010000A06A080000C0CCCCCC0AD62941000000009D1A58410000000000000000
2595;3;01010000A06A080000C0CCCCCC33D62941CCCCCCAC8C1858410000000000000000
2613;3;01010000A06A0800008099999976D6294198999939571858410000000000000000
2588;4;01010000A06A0800000000000018D62941CCCCCC8C461858410000000000000000
2606;3;01010000A06A080000806666664CD62941686666A6EA1858410000000000000000
2614;3;01010000A06A08000080666666DAD6294198999999FA1A58410000000000000000
2590;3;01010000A06A0800004033333377D62941CCCCCC8CF21858410000000000000000
2622;3;01010000A06A0800000000000065D62941343333D3531858410000000000000000
2538;3;01010000A06A08000080999999E3D52941343333D3F81858410000000000000000
2616;3;01010000A06A0800008099999965D62941343333538F1858410000000000000000
2577;3;01010000A06A0800000000000098D62941CCCCCC8C3E1B58410000000000000000
2625;4;01010000A06A080000C0CCCCCCD1D6294168666606DE1858410000000000000000
2607;1;01010000A06A080000C0CCCCCC1FD62941000000400D1958410000000000000000
2558;3;01010000A06A08000080999999B5D5294134333393671858410000000000000000
2598;3;01010000A06A0800008066666671D6294100000020FC1958410000000000000000
2612;3;01010000A06A080000403333333AD62941CCCCCCAC601858410000000000000000
2623;3;01010000A06A0800008099999976D6294100000000871858410000000000000000
2604;1;01010000A06A0800000000000035D62941989999B9A51A58410000000000000000
2591;3;01010000A06A0800008099999970D7294198999919A61858410000000000000000
2617;3;01010000A06A080000C0CCCCCC81D62941CCCCCC2C8D1A58410000000000000000
2626;3;01010000A06A080000C0CCCCCC09D7294100000060151A58410000000000000000
2629;3;01010000A06A080000000000007CD6294168666666771858410000000000000000
2599;3;01010000A06A080000C0CCCCCC35D6294168666686861A58410000000000000000
2610;3;01010000A06A0800004033333393D62941686666066D1858410000000000000000
2579;3;01010000A06A080000000000007FD62941000000C0C61A58410000000000000000
2580;3;01010000A06A080000809999992ED62941343333D3651858410000000000000000
2632;3;01010000A06A08000040333333C2D62941989999F9111A58410000000000000000
2630;1;01010000A06A0800000000000076D6294100000000E31A58410000000000000000
2578;3;01010000A06A0800004033333374D62941CCCCCC8CD01A58410000000000000000
2618;3;01010000A06A080000C0CCCCCCE0D6294134333313621958410000000000000000
2609;4;01010000A06A080000806666669ED62941000000C0891A58410000000000000000
2602;3;01010000A06A080000C0CCCCCC1BD62941989999F9E11858410000000000000000
2620;3;01010000A06A080000C0CCCCCC75D6294134333393591858410000000000000000
2615;3;01010000A06A0800004033333344D62941CCCCCC0C851858410000000000000000
2582;3;01010000A06A0800008099999920D62941000000A0841A58410000000000000000
2619;3;01010000A06A08000040333333A6D6294134333373641858410000000000000000
2628;3;01010000A06A0800004033333371D62941000000A0D51858410000000000000000
2532;3;01010000A06A08000080999999D8D5294134333313EB1A58410000000000000000
2545;1;01010000A06A0800000000000080D52941686666E65A1958410000000000000000
2546;3;01010000A06A08000080666666B7D5294198999939ED1858410000000000000000
2548;3;01010000A06A08000000000000CCD52941686666467D1A58410000000000000000
2554;3;01010000A06A08000080999999BCD5294168666686D51958410000000000000000
2564;3;01010000A06A08000000000000B8D52941686666064F1858410000000000000000
2576;3;01010000A06A080000809999994AD6294168666606D41958410000000000000000
2601;3;01010000A06A080000809999999FD62941989999D9EB1958410000000000000000
2605;3;01010000A06A0800004033333342D62941989999F9501858410000000000000000
2608;3;01010000A06A0800008066666695D6294134333313F11858410000000000000000
2631;3;01010000A06A08000080999999D4D6294198999959281858410000000000000000
2634;4;01010000A06A080000C0CCCCCCE9D6294100000020871958410000000000000000
2637;3;01010000A06A08000080666666A3D6294168666646CB1858410000000000000000
2638;3;01010000A06A080000C0CCCCCCC9D6294198999999FC1958410000000000000000
2654;3;01010000A06A080000C0CCCCCCCFD6294198999919EC1958410000000000000000
2646;1;01010000A06A0800000000000092D6294100000020DA1958410000000000000000
2675;1;01010000A06A080000C0CCCCCCCFD62941989999390D1B58410000000000000000
2650;3;01010000A06A08000080666666A8DD2941343333D35A1B58410000000000000000
2652;3;01010000A06A080000C0CCCCCC67D72941000000C0871A58410000000000000000
2665;3;01010000A06A08000080666666ECD72941686666A66C1858410000000000000000
2685;3;01010000A06A0800008066666618D72941CCCCCC4C771858410000000000000000
2660;3;01010000A06A0800004033333336D72941CCCCCCCC5D1A58410000000000000000
2627;3;01010000A06A0800008099999964D62941989999F9191A58410000000000000000
2669;6;01010000A06A080000000000007BD72941000000E0041A58410000000000000000
2690;3;01010000A06A0800004033333303D7294198999919CB1958410000000000000000
2639;3;01010000A06A08000000000000F4D7294168666686E41A58410000000000000000
2700;3;01010000A06A080000C0CCCCCC06D8294168666626CD1958410000000000000000
2672;3;01010000A06A080000C0CCCCCC53D72941000000E09E1A58410000000000000000
2655;3;01010000A06A08000000000000DBD6294168666606C01858410000000000000000
2691;3;01010000A06A080000C0CCCCCC27D7294100000020CB1958410000000000000000
2648;1;01010000A06A080000C0CCCCCCA3D62941343333B3BF1958410000000000000000
2658;3;01010000A06A080000C0CCCCCCCDD62941CCCCCC2C941A58410000000000000000
2656;4;01010000A06A080000403333331ED7294134333393D51858410000000000000000
2643;1;01010000A06A08000080666666F2D62941989999B9B81A58410000000000000000
2662;1;01010000A06A08000000000000ADD62941343333F3EE1A58410000000000000000
2647;3;01010000A06A080000C0CCCCCCD0D62941686666E6ED1858410000000000000000
2635;3;01010000A06A08000080999999A0D72941CCCCCCCC9B1858410000000000000000
2680;3;01010000A06A08000040333333C9D7294198999999921858410000000000000000
2686;1;01010000A06A08000080666666EFD6294134333393751858410000000000000000
2693;3;01010000A06A080000C0CCCCCC32D72941CCCCCC4C491858410000000000000000
2694;3;01010000A06A080000806666660FD82941CCCCCC0C651858410000000000000000
2698;3;01010000A06A080000C0CCCCCC4DD7294198999999791858410000000000000000
2730;1;01010000A06A0800004033333381D72941989999B9121B58410000000000000000
2657;3;01010000A06A08000000000000D4D6294168666686E01958410000000000000000
2707;4;01010000A06A080000403333333AD8294168666606541858410000000000000000
2671;3;01010000A06A08000040333333CFD62941343333F3ED1958410000000000000000
2692;3;01010000A06A0800008099999919D7294168666686B51858410000000000000000
2661;3;01010000A06A08000080666666E7D62941686666E6EF1A58410000000000000000
2705;1;01010000A06A080000806666662FD72941686666C6101B58410000000000000000
2704;3;01010000A06A0800008099999958D7294198999939FD1A58410000000000000000
2710;3;01010000A06A080000C0CCCCCCEFD7294100000060E71958410000000000000000
2699;3;01010000A06A080000403333332FD72941CCCCCCCCE11958410000000000000000
2668;3;01010000A06A080000C0CCCCCCC8D62941CCCCCC0C001A58410000000000000000
2673;1;01010000A06A08000040333333F7D6294134333333EE1958410000000000000000
2536;3;01010000A06A08000000000000C1D62941343333F3201B58410000000000000000
2702;1;01010000A06A080000809999992AD72941000000A0801A58410000000000000000
2697;3;01010000A06A080000000000001CD72941989999D9D81958410000000000000000
2719;4;01010000A06A08000080999999B9D7294100000000A91958410000000000000000
2670;3;01010000A06A0800008066666623D72941000000E0F61958410000000000000000
2716;3;01010000A06A080000403333337FD7294198999939871A58410000000000000000
2717;3;01010000A06A080000C0CCCCCCADD7294198999979A51A58410000000000000000
2713;1;01010000A06A080000C0CCCCCC5DD8294134333313471858410000000000000000
58;4;01010000A06A0800008066666668D7294198999919CC1858410000000000000000
2724;3;01010000A06A0800004033333334D82941989999B9001A58410000000000000000
2682;1;01010000A06A080000C0CCCCCCF2D62941CCCCCCACE61A58410000000000000000
2732;3;01010000A06A080000806666661CD82941000000407B1958410000000000000000
2729;3;01010000A06A08000040333333DBD7294198999959351A58410000000000000000
2641;3;01010000A06A08000080666666B2D7294100000060641858410000000000000000
2718;3;01010000A06A08000000000000A7D72941000000E0FE1A58410000000000000000
2720;1;01010000A06A080000809999995FD7294168666646A11958410000000000000000
2642;3;01010000A06A080000C0CCCCCCDED62941686666868A1858410000000000000000
2678;3;01010000A06A0800008099999916D7294168666666D61958410000000000000000
2723;3;01010000A06A080000C0CCCCCC83D72941CCCCCC2C111A58410000000000000000
2728;3;01010000A06A08000080666666F9D72941CCCCCC8C441A58410000000000000000
2666;1;01010000A06A080000C0CCCCCC18D72941989999191D1B58410000000000000000
2711;1;01010000A06A08000040333333AAD72941000000A0F01A58410000000000000000
2640;3;01010000A06A080000806666669CD72941CCCCCCCC651858410000000000000000
2701;3;01010000A06A0800000000000069D7294100000000811A58410000000000000000
2708;1;01010000A06A0800008066666668D72941686666264D1A58410000000000000000
2695;1;01010000A06A0800008099999929D72941CCCCCCCC2E1A58410000000000000000
2733;1;01010000A06A080000C0CCCCCC84D72941CCCCCCEC7B1958410000000000000000
2726;3;01010000A06A0800008099999968D82941686666864A1B58410000000000000000
2727;3;01010000A06A08000080666666E1D7294134333393831A58410000000000000000
2633;3;01010000A06A0800008099999986D6294168666646551858410000000000000000
2644;3;01010000A06A080000C0CCCCCCA4D6294198999979901A58410000000000000000
2649;3;01010000A06A08000080666666A5D62941CCCCCC4C3B1858410000000000000000
2663;3;01010000A06A08000080999999B3D62941000000C0A61A58410000000000000000
2667;3;01010000A06A0800000000000052D72941343333132D1B58410000000000000000
2674;3;01010000A06A08000080666666F7D6294134333333FB1A58410000000000000000
2676;3;01010000A06A080000000000000AD7294168666686EA1858410000000000000000
2683;3;01010000A06A08000080999999A9D7294100000000811958410000000000000000
2687;1;01010000A06A080000C0CCCCCCF3D6294198999979F61958410000000000000000
2688;3;01010000A06A080000C0CCCCCC41D72941CCCCCCACFC1A58410000000000000000
2696;3;01010000A06A080000806666666CD72941CCCCCC8CE41858410000000000000000
2703;3;01010000A06A080000403333333BD72941CCCCCCACE61958410000000000000000
2706;3;01010000A06A080000C0CCCCCC51D72941343333F33C1858410000000000000000
2709;3;01010000A06A0800000000000062D72941CCCCCCCCF71958410000000000000000
2712;3;01010000A06A0800008099999908D8294198999999811858410000000000000000
2714;1;01010000A06A08000080999999DAD72941000000002D1B58410000000000000000
2722;3;01010000A06A08000080999999D0D7294100000020DE1858410000000000000000
2731;3;01010000A06A080000C0CCCCCC92D7294198999979121A58410000000000000000
2735;1;01010000A06A080000C0CCCCCC8DD7294168666626C61A58410000000000000000
2738;3;01010000A06A08000000000000E9D7294134333373571958410000000000000000
2737;3;01010000A06A080000403333339FD7294100000080151A58410000000000000000
2744;3;01010000A06A08000040333333B0D72941CCCCCC2C201A58410000000000000000
2725;3;01010000A06A080000806666668CD72941343333B30C1A58410000000000000000
2765;3;01010000A06A0800004033333376D82941CCCCCCACF01858410000000000000000
2745;3;01010000A06A08000040333333C6D7294168666626FF1A58410000000000000000
2784;1;01010000A06A0800008099999905D8294134333393D51A58410000000000000000
2747;1;01010000A06A0800000000000022D82941000000A01E1B58410000000000000000
2759;3;01010000A06A08000080666666DFD82941686666C6BB1958410000000000000000
2780;3;01010000A06A08000080666666EFD72941989999F9ED1958410000000000000000
2804;3;01010000A06A080000809999998ED82941686666C67E1858410000000000000000
2750;3;01010000A06A08000080999999EED7294134333333F21958410000000000000000
2741;3;01010000A06A08000080666666ADD72941686666260E1A58410000000000000000
2764;3;01010000A06A0800000000000024D82941686666A6D61858410000000000000000
2746;3;01010000A06A080000C0CCCCCCB6D72941CCCCCC8C0D1B58410000000000000000
2753;4;01010000A06A080000C0CCCCCC1FD82941000000206C1858410000000000000000
2768;3;01010000A06A0800008099999948D8294134333333FF1A58410000000000000000
2774;5;01010000A06A080000806666662FD82941CCCCCC6C801A58410000000000000000
2739;4;01010000A06A0800008099999913D82941686666C66D1858410000000000000000
2791;3;01010000A06A0800008066666621D82941343333F3DD1858410000000000000000
2777;4;01010000A06A080000C0CCCCCC06D8294134333313391A58410000000000000000
2782;3;01010000A06A0800000000000032D8294168666646ED1958410000000000000000
2751;3;01010000A06A080000809999992BD8294168666666AB1A58410000000000000000
2756;1;01010000A06A08000080666666B6D72941343333B35B1A58410000000000000000
2799;4;01010000A06A0800008099999964D8294134333333751858410000000000000000
2752;3;01010000A06A08000080999999CCD72941989999191F1A58410000000000000000
2740;3;01010000A06A08000040333333BBD72941686666C60A1A58410000000000000000
2749;3;01010000A06A08000080999999BAD7294100000060A21958410000000000000000
2811;1;01010000A06A080000C0CCCCCC38D8294198999979CD1958410000000000000000
2793;4;01010000A06A0800004033333354D8294100000060761858410000000000000000
2754;4;01010000A06A0800008099999943D82941686666E66A1858410000000000000000
2792;3;01010000A06A080000806666661FD8294198999999581A58410000000000000000
2803;3;01010000A06A08000080666666CDD8294198999959C41858410000000000000000
2816;3;01010000A06A080000C0CCCCCCC8D8294168666626531858410000000000000000
2755;3;01010000A06A080000C0CCCCCC11D8294134333353501A58410000000000000000
2806;3;01010000A06A080000806666663ED82941CCCCCC4CAC1A58410000000000000000
2783;3;01010000A06A0800008066666633D8294168666646E61958410000000000000000
2761;1;01010000A06A08000080999999C5D82941000000A0A91958410000000000000000
2775;1;01010000A06A08000080999999E2D7294168666686231A58410000000000000000
2807;3;01010000A06A080000C0CCCCCCBDD8294100000020EB1858410000000000000000
2822;1;01010000A06A0800008099999946D8294100000040151B58410000000000000000
2821;3;01010000A06A080000809999994DD82941000000206B1858410000000000000000
2794;1;01010000A06A0800008099999914D8294168666686C01A58410000000000000000
2810;3;01010000A06A0800008099999933D8294134333333DD1958410000000000000000
2814;3;01010000A06A0800004033333316D92941CCCCCCECF41958410000000000000000
2813;3;01010000A06A080000C0CCCCCC58D8294198999939F21958410000000000000000
2796;4;01010000A06A0800008099999960D82941CCCCCCEC7E1958410000000000000000
2797;3;01010000A06A08000080999999F2D82941686666C6451A58410000000000000000
2800;4;01010000A06A080000403333336AD82941000000A0531958410000000000000000
2779;3;01010000A06A080000C0CCCCCC0CD82941CCCCCC0C711858410000000000000000
2801;3;01010000A06A08000080999999C8D82941CCCCCCCCCD1858410000000000000000
2763;3;01010000A06A080000C0CCCCCCC5D72941343333330A1A58410000000000000000
2766;3;01010000A06A080000403333330AD92941CCCCCCEC051A58410000000000000000
2826;3;01010000A06A080000000000001DD92941CCCCCCCCF01958410000000000000000
2772;3;01010000A06A08000040333333E2D72941CCCCCCCC381A58410000000000000000
2825;4;01010000A06A0800008066666673D8294198999959701858410000000000000000
2805;3;01010000A06A0800004033333335D82941686666C6781A58410000000000000000
2829;1;01010000A06A080000403333337BD8294198999919361B58410000000000000000
2770;3;01010000A06A080000809999990FD82941343333B3D81858410000000000000000
2820;3;01010000A06A080000C0CCCCCCA0D82941686666867E1A58410000000000000000
2817;3;01010000A06A080000C0CCCCCCB7D8294168666626591858410000000000000000
2818;1;01010000A06A0800008099999950D82941343333B39C1A58410000000000000000
2808;3;01010000A06A080000C0CCCCCCBFD82941343333D3E51858410000000000000000
2809;3;01010000A06A080000C0CCCCCC58D82941686666A6ED1958410000000000000000
2824;3;01010000A06A0800008066666686D82941686666E6671858410000000000000000
2802;3;01010000A06A080000403333332CD8294168666626E51858410000000000000000
2760;3;01010000A06A0800004033333333D82941CCCCCC2C551958410000000000000000
2834;3;01010000A06A08000040333333EDD82941686666864F1958410000000000000000
2786;1;01010000A06A0800000000000006D82941343333B3D41958410000000000000000
2835;3;01010000A06A08000000000000C1D82941000000C0521958410000000000000000
2767;3;01010000A06A08000080666666D1D72941343333330D1A58410000000000000000
2815;3;01010000A06A080000806666663FD82941989999D97F1A58410000000000000000
2827;1;01010000A06A080000C0CCCCCC5BD8294198999979D11958410000000000000000
2721;3;01010000A06A08000040333333ADD7294100000000F71958410000000000000000
2734;3;01010000A06A080000C0CCCCCC9CD72941686666660C1A58410000000000000000
2736;3;01010000A06A08000040333333A5D72941989999B9111A58410000000000000000
2748;3;01010000A06A080000403333331ED8294100000020801958410000000000000000
2757;1;01010000A06A080000806666660AD82941686666860E1B58410000000000000000
2762;3;01010000A06A080000809999996ED8294100000060A11958410000000000000000
2776;3;01010000A06A08000040333333EBD72941343333B32B1A58410000000000000000
2785;3;01010000A06A080000C0CCCCCCE8D82941000000E0EF1A58410000000000000000
2787;1;01010000A06A080000806666660CD8294198999979C71958410000000000000000
2788;1;01010000A06A0800008099999922D82941CCCCCC6C451A58410000000000000000
2790;4;01010000A06A0800000000000029D82941000000A0761858410000000000000000
2795;3;01010000A06A080000C0CCCCCC67D82941000000C0661958410000000000000000
2812;4;01010000A06A080000806666665AD8294134333373DD1958410000000000000000
2819;3;01010000A06A08000000000000CDD82941000000A0B21A58410000000000000000
2828;3;01010000A06A0800008066666693D82941343333D3DD1958410000000000000000
2830;3;01010000A06A0800008099999971D8294168666626431B58410000000000000000
2789;3;01010000A06A08000040333333A6D82941686666863A1A58410000000000000000
2844;1;01010000A06A080000C0CCCCCC0BD92941686666E6551A58410000000000000000
2848;1;01010000A06A080000403333339BD8294100000000471A58410000000000000000
2842;3;01010000A06A080000C0CCCCCCAFD82941CCCCCCCCF01858410000000000000000
2891;3;01010000A06A080000403333335BD92941CCCCCCACB81A58410000000000000000
2856;3;01010000A06A08000040333333DAD82941686666865A1858410000000000000000
2893;1;01010000A06A08000000000000FBD8294168666646D11858410000000000000000
2839;1;01010000A06A08000080666666BAD8294134333353431B58410000000000000000
2847;4;01010000A06A080000806666661ED9294134333393E01958410000000000000000
2865;3;01010000A06A080000403333331CD92941CCCCCC2CD61958410000000000000000
2885;3;01010000A06A080000809999994AD92941989999D9331A58410000000000000000
2850;3;01010000A06A08000040333333E5D82941CCCCCC6C7F1A58410000000000000000
2857;3;01010000A06A08000000000000F3D8294168666666A01958410000000000000000
2864;3;01010000A06A08000080666666D0D8294198999979D11958410000000000000000
2855;3;01010000A06A08000000000000BCD82941989999D9F01858410000000000000000
2869;3;01010000A06A080000C0CCCCCC01D9294198999959541858410000000000000000
2862;3;01010000A06A08000080999999FCD8294100000080B41A58410000000000000000
2851;1;01010000A06A08000080999999A1D8294198999979C71A58410000000000000000
2860;1;01010000A06A08000040333333C1D82941686666A6A41A58410000000000000000
2879;3;01010000A06A08000000000000EAD8294134333373391A58410000000000000000
2875;3;01010000A06A080000000000007AD9294198999979921858410000000000000000
2883;4;01010000A06A08000080DE71EAD8D92941D8A370E54A1958410000000000000000
2859;4;01010000A06A08000000000000FCD82941989999395B1958410000000000000000
2872;3;01010000A06A0800000000000045D9294134333333B41958410000000000000000
2931;3;01010000A06A0800008066666684D9294134333333D21858410000000000000000
2858;4;01010000A06A08000040333333EFD8294100000060511958410000000000000000
2881;3;01010000A06A08000080999999C8D92941000000C0F91A58410000000000000000
2863;3;01010000A06A08000080999999DDD82941CCCCCC8CC21858410000000000000000
2870;3;01010000A06A0800008099999910D92941CCCCCCACBA1858410000000000000000
2889;3;01010000A06A0800000000000029D9294168666606471A58410000000000000000
2903;3;01010000A06A080000000000006BD92941CCCCCC8CFC1958410000000000000000
2884;3;01010000A06A08000080666666FBD82941CCCCCC0C1F1A58410000000000000000
2871;3;01010000A06A08000080999999FCD8294168666626BF1858410000000000000000
2866;1;01010000A06A08000040333333D1D8294198999979CB1958410000000000000000
2908;3;01010000A06A08000080999999ABD9294100000060881858410000000000000000
2890;3;01010000A06A08000000000000F9D82941686666E6CC1A58410000000000000000
2916;1;01010000A06A0800000000000037D9294198999959A01A58410000000000000000
2853;1;01010000A06A08000080666666EDD82941686666E6731858410000000000000000
2874;3;01010000A06A0800008066666625D92941CCCCCC0C7C1858410000000000000000
2895;3;01010000A06A0800004033333378D9294134333393851958410000000000000000
2898;1;01010000A06A080000809999992CD92941CCCCCCAC4D1858410000000000000000
2923;3;01010000A06A080000806666660FDA294134333373D71958410000000000000000
2873;3;01010000A06A0800008066666630D92941343333B30A1B58410000000000000000
2909;3;01010000A06A0800004033333391D92941989999398B1858410000000000000000
2907;3;01010000A06A0800008099999945D92941686666A6E01958410000000000000000
2905;3;01010000A06A080000C0CCCCCC5FD9294134333373D61958410000000000000000
2886;3;01010000A06A080000403333338CD92941989999594C1958410000000000000000
2897;3;01010000A06A0800008099999941D9294168666686C81858410000000000000000
2914;3;01010000A06A08000080999999BED9294198999979101B58410000000000000000
2929;4;01010000A06A080000806666669BD92941CCCCCCACAF1858410000000000000000
2936;3;01010000A06A08000000000000D1D92941686666A6BD1A58410000000000000000
2921;3;01010000A06A080000403333335CD92941CCCCCCECCB1858410000000000000000
2892;3;01010000A06A0800000000000044D9294134333353CC1858410000000000000000
2846;3;01010000A06A08000000000000D0D82941343333D3D51958410000000000000000
2906;3;01010000A06A0800008066666646D9294198999939EE1958410000000000000000
2904;3;01010000A06A080000C0CCCCCC46D92941000000E0F11958410000000000000000
2876;1;01010000A06A08000080666666E4D8294100000080421858410000000000000000
2896;3;01010000A06A080000C0CCCCCC4AD92941343333D3B71858410000000000000000
2930;3;01010000A06A08000080666666C3D9294198999959BC1858410000000000000000
2926;1;01010000A06A0800008066666646D9294134333393561A58410000000000000000
2932;3;01010000A06A080000C0CCCCCC96D92941000000C0D21858410000000000000000
2887;3;01010000A06A0800000000000093D9294168666646971958410000000000000000
2910;3;01010000A06A08000040333333B8D92941343333932C1A58410000000000000000
2933;3;01010000A06A080000000000006BD92941686666C6F41958410000000000000000
2918;1;01010000A06A0800004033333347D92941686666A60C1A58410000000000000000
2882;3;01010000A06A08000000000000EED82941343333D3321A58410000000000000000
2901;1;01010000A06A0800008099999948D92941989999B9611A58410000000000000000
2911;1;01010000A06A08000000000000AAD92941000000404C1A58410000000000000000
2915;3;01010000A06A080000000000003FD92941686666C6171A58410000000000000000
2920;3;01010000A06A0800004033333359D9294100000060C91858410000000000000000
2924;3;01010000A06A0800008066666646D9294100000000EC1958410000000000000000
2773;3;01010000A06A080000809999996CD8294168666646901A58410000000000000000
2836;1;01010000A06A080000403333339ED82941343333338F1A58410000000000000000
2837;1;01010000A06A080000C0CCCCCC6CD82941343333B3971A58410000000000000000
2840;1;01010000A06A0800000000000072D82941686666C6FF1858410000000000000000
2841;3;01010000A06A08000040333333AED82941989999B97A1858410000000000000000
2845;5;01010000A06A0800004033333395D9294198999999A91858410000000000000000
2849;3;01010000A06A08000040333333D3D82941000000A05B1858410000000000000000
2852;6;01010000A06A080000000000002FD9294100000060F21858410000000000000000
2854;3;01010000A06A08000040333333E3D82941686666E6821858410000000000000000
2861;3;01010000A06A08000080999999E4D82941686666A6501858410000000000000000
2868;4;01010000A06A08000040333333A8D92941CCCCCC8C661858410000000000000000
2877;3;01010000A06A0800008099999935D9294198999919821A58410000000000000000
2894;3;01010000A06A0800008099999930D92941989999391F1A58410000000000000000
2899;1;01010000A06A0800008066666607D92941343333D3211B58410000000000000000
2900;3;01010000A06A08000040333333D3D92941343333D3031A58410000000000000000
2912;1;01010000A06A080000C0CCCCCCAAD92941CCCCCC2CF21858410000000000000000
2913;3;01010000A06A0800004033333356D9294100000080E01858410000000000000000
2917;3;01010000A06A08000000000000A9D9294198999919861A58410000000000000000
2919;3;01010000A06A08000000000000C4D92941343333F3181A58410000000000000000
2927;3;01010000A06A0800004033333357D92941686666E6F01958410000000000000000
2939;3;01010000A06A0800000000000077D92941343333939B1858410000000000000000
2997;3;01010000A06A080000809999991DDA294168666646BF1858410000000000000000
2940;3;01010000A06A0800008099999983D9294198999959F11958410000000000000000
2941;1;01010000A06A0800008066666637DA2941000000E0FC1958410000000000000000
2867;3;01010000A06A0800008099999960D92941686666E6D11958410000000000000000
2954;3;01010000A06A08000080666666B9D92941989999597C1858410000000000000000
2952;3;01010000A06A08000080666666F1D9294134333393701858410000000000000000
2980;3;01010000A06A08000080999999F7D9294100000020481A58410000000000000000
2989;4;01010000A06A08000040333333E4DA2941CCCCCCAC541958410000000000000000
2955;3;01010000A06A08000000000000C5D92941CCCCCC0C871A58410000000000000000
2994;3;01010000A06A0800004033333304DA294198999939BB1858410000000000000000
2943;3;01010000A06A0800004033333303DA2941686666A69F1858410000000000000000
2967;3;01010000A06A08000080666666EAD92941686666E6FA1A58410000000000000000
2961;4;01010000A06A08000080666666CBD9294134333313A81858410000000000000000
2956;4;01010000A06A0800004033333357DA2941343333739E1A58410000000000000000
2987;3;01010000A06A08000080666666C5DA294100000080511958410000000000000000
2962;3;01010000A06A0800008099999905DA2941CCCCCC0C741858410000000000000000
2992;3;01010000A06A0800000000000008DA294198999959BF1858410000000000000000
2959;3;01010000A06A08000000000000E4D92941CCCCCC0CD61858410000000000000000
2974;3;01010000A06A08000080999999D0DA2941343333F3911858410000000000000000
2951;4;01010000A06A08000080999999ADD92941000000E0AD1858410000000000000000
2979;4;01010000A06A080000008C4AAAEBD92941684469174C1958410000000000000000
2977;4;01010000A06A080000004B5906EBD92941285305F34A1958410000000000000000
2958;5;01010000A06A080000C0CCCCCCD5D92941CCCCCC2CAA1858410000000000000000
2984;3;01010000A06A080000403333331ADA294198999999FB1A58410000000000000000
2981;3;01010000A06A080000806666662CDA2941CCCCCCAC7A1858410000000000000000
2970;3;01010000A06A080000C0CCCCCC16DA2941CCCCCCACC01A58410000000000000000
2944;3;01010000A06A0800008066666609DA2941343333F3701958410000000000000000
3038;3;01010000A06A0800004033333351DB2941686666068B1A58410000000000000000
2995;3;01010000A06A08000000000000C6DA294168666666301A58410000000000000000
2971;3;01010000A06A0800000000000030DA2941000000A0021A58410000000000000000
2963;1;01010000A06A08000080666666B9D92941686666C6CF1A58410000000000000000
2946;1;01010000A06A080000403333337CD92941CCCCCCECDF1A58410000000000000000
2993;3;01010000A06A080000C0CCCCCC53DA2941989999F9491A58410000000000000000
2945;3;01010000A06A0800008099999956DA2941CCCCCCEC9F1958410000000000000000
2991;3;01010000A06A080000C0CCCCCC11DA2941CCCCCCAC891A58410000000000000000
3013;1;01010000A06A080000C0CCCCCC30DA2941CCCCCC4CE71A58410000000000000000
2985;1;01010000A06A080000C0CCCCCCA5DB294100000040101B58410000000000000000
3037;3;01010000A06A080000C0CCCCCCD7DA2941CCCCCC0C231A58410000000000000000
2998;3;01010000A06A08000000000000DBDA2941343333D3391958410000000000000000
2957;3;01010000A06A08000000000000E5D9294134333333821858410000000000000000
3024;3;01010000A06A08000000000000D6DA294168666606A21A58410000000000000000
3003;3;01010000A06A08000000000000B0DA2941CCCCCC4C8F1858410000000000000000
3015;3;01010000A06A08000000000000E9DA2941686666C61E1A58410000000000000000
3009;3;01010000A06A080000C0CCCCCC29DA2941CCCCCCACED1A58410000000000000000
3005;3;01010000A06A08000080666666A8DB294134333313571B58410000000000000000
3022;1;01010000A06A080000000000008EDA2941343333D3401A58410000000000000000
3018;3;01010000A06A080000000000005BDB294100000080FB1958410000000000000000
3036;3;01010000A06A08000080666666A2DA294100000020B11958410000000000000000
3012;3;01010000A06A080000000000002CDA2941000000C0081A58410000000000000000
2831;3;01010000A06A080000C0CCCCCC84D92941989999B9891958410000000000000000
3007;3;01010000A06A0800008099999922DB2941989999D9CF1A58410000000000000000
3011;5;01010000A06A080000C0CCCCCC7EDA2941686666661D1A58410000000000000000
3004;3;01010000A06A0800000000000075DA2941000000808D1A58410000000000000000
3027;3;01010000A06A08000080999999D4DB294100000040DB1958410000000000000000
2969;3;01010000A06A0800008066666600DA2941343333D3351A58410000000000000000
3025;1;01010000A06A0800000000000063DA2941989999B9311958410000000000000000
2999;1;01010000A06A0800004033333317DA2941989999D91E1958410000000000000000
2990;3;01010000A06A080000806666660FDA2941343333F3681958410000000000000000
3019;3;01010000A06A080000806666661BDB2941000000C0671A58410000000000000000
3031;1;01010000A06A080000809999997ADA294168666606391B58410000000000000000
3006;3;01010000A06A08000040333333A2DA294100000000BF1858410000000000000000
3028;1;01010000A06A080000C0CCCCCC6DDA2941CCCCCCACE71A58410000000000000000
2938;3;01010000A06A080000806666660FDA294168666666D21958410000000000000000
2942;5;01010000A06A08000040333333BFD92941000000E0A51858410000000000000000
2947;1;01010000A06A08000080666666A5D92941343333B3F11958410000000000000000
2948;1;01010000A06A08000000000000F9D92941989999F99A1958410000000000000000
2949;1;01010000A06A080000000000008CD92941686666A62A1B58410000000000000000
2950;4;01010000A06A08000080F7E4A1D9D92941742497134C1958410000000000000000
2964;3;01010000A06A080000C0CCCCCC70DA294134333333181B58410000000000000000
3014;3;01010000A06A080000809999996FDA2941343333D3EE1A58410000000000000000
3026;3;01010000A06A08000000000000C1DA294198999939241958410000000000000000
3029;1;01010000A06A080000806666668EDA2941CCCCCCECF31A58410000000000000000
3030;3;01010000A06A0800008099999960DB2941989999595B1958410000000000000000
3032;3;01010000A06A080000C0CCCCCC04DC2941989999D9291B58410000000000000000
3039;3;01010000A06A080000C0CCCCCCF0DA2941686666A6931A58410000000000000000
3043;1;01010000A06A0800008099999993DA2941686666061A1958410000000000000000
3033;3;01010000A06A0800008066666684DA2941000000408E1A58410000000000000000
3084;3;01010000A06A080000C0CCCCCC0DDC2941989999F9FD1A58410000000000000000
3056;3;01010000A06A08000080666666DDDA2941989999D9341A58410000000000000000
3048;3;01010000A06A080000403333338ADB2941CCCCCC6CAC1858410000000000000000
3057;3;01010000A06A080000403333331BDB2941989999391F1A58410000000000000000
3088;1;01010000A06A0800000000000062DB294168666646721A58410000000000000000
3062;3;01010000A06A0800000000000002DB2941686666E6421958410000000000000000
3040;3;01010000A06A08000000000000DFDA2941343333B31E1A58410000000000000000
3053;3;01010000A06A08000080666666FDDA2941989999D94B1958410000000000000000
3055;3;01010000A06A08000080999999CCDA2941CCCCCC6C2B1A58410000000000000000
3074;3;01010000A06A08000080999999E9DB294198999919681958410000000000000000
3054;4;01010000A06A08000000000000F1DA294198999959531958410000000000000000
3102;1;01010000A06A080000806666669BDB294100000060ED1A58410000000000000000
3067;3;01010000A06A0800000000000099DB2941CCCCCC2C9B1A58410000000000000000
3063;1;01010000A06A080000806666664EDB2941686666662E1A58410000000000000000
3069;3;01010000A06A080000806666660ADB294134333393541958410000000000000000
3093;1;01010000A06A0800004033333362DB2941CCCCCC8CA91A58410000000000000000
3058;3;01010000A06A0800000000000011DB294100000060AE1A58410000000000000000
3059;1;01010000A06A08000000000000D7DA2941CCCCCC2CB81A58410000000000000000
3071;4;01010000A06A08000040333333B2DB2941989999595A1958410000000000000000
3077;1;01010000A06A080000806666663CDB2941000000008D1858410000000000000000
3049;3;01010000A06A0800008066666648DB294198999919FE1A58410000000000000000
3112;3;01010000A06A080000C0CCCCCCD0DB2941686666C6531A58410000000000000000
3066;3;01010000A06A08000080666666FFDA2941CCCCCC6C371958410000000000000000
3081;1;01010000A06A0800004033333330DB2941CCCCCCEC101A58410000000000000000
3050;1;01010000A06A08000040333333E9DD2941000000C0391858410000000000000000
3095;4;01010000A06A080000809999997EDB2941343333530A1A58410000000000000000
3092;3;01010000A06A0800004033333370DB2941686666A6FF1958410000000000000000
3101;3;01010000A06A0800008066666686DB2941000000E0D61A58410000000000000000
3096;3;01010000A06A08000040333333BBDB2941343333B31B1A58410000000000000000
3091;3;01010000A06A0800008066666674DB294198999979FB1958410000000000000000
3090;3;01010000A06A080000000000007FDB294198999959D61A58410000000000000000
3099;3;01010000A06A0800000000000085DB2941989999190E1A58410000000000000000
3098;3;01010000A06A0800004033333380DB294100000000FF1958410000000000000000
3100;3;01010000A06A080000403333339DDB2941000000E00A1A58410000000000000000
3126;3;01010000A06A0800004033333311DC294100000080021A58410000000000000000
3104;3;01010000A06A08000080999999F4DB294198999979711958410000000000000000
3107;3;01010000A06A08000040333333A7DB294134333333D91A58410000000000000000
3080;3;01010000A06A080000806666663ADB294168666686D11A58410000000000000000
3072;1;01010000A06A08000040333333CDDF2941000000E0E71858410000000000000000
3017;3;01010000A06A080000C0CCCCCC99DA2941CCCCCCEC8B1858410000000000000000
3097;3;01010000A06A0800000000000081DB2941CCCCCC6CFB1958410000000000000000
3068;3;01010000A06A08000080999999FFDA294134333353511958410000000000000000
3116;1;01010000A06A080000809999999CDB294168666606301A58410000000000000000
3108;1;01010000A06A0800000000000090DB2941989999F9AA1858410000000000000000
3129;1;01010000A06A08000080666666B1DB2941989999D9C01958410000000000000000
3111;3;01010000A06A080000C0CCCCCCACDB294134333373B91958410000000000000000
3120;1;01010000A06A08000000000000A5DB2941CCCCCCECAE1958410000000000000000
3114;3;01010000A06A080000809999999ADC2941000000A0751A58410000000000000000
3106;3;01010000A06A08000000000000F2DB2941343333339E1A58410000000000000000
3113;3;01010000A06A080000C0CCCCCCA3DC294198999939581A58410000000000000000
3135;3;01010000A06A0800004033333344DC2941CCCCCCCC2E1A58410000000000000000
3075;3;01010000A06A08000000000000AADB2941CCCCCC8C211A58410000000000000000
3122;1;01010000A06A080000C0CCCCCCBFDB294134333353EE1A58410000000000000000
3105;3;01010000A06A08000000000000D9DC2941989999396D1958410000000000000000
3128;3;01010000A06A08000080999999B4DB2941343333B3B91958410000000000000000
3136;3;01010000A06A08000080999999F9DC2941686666C64C1A58410000000000000000
3124;3;01010000A06A0800004033333369DC2941CCCCCCEC571B58410000000000000000
3085;1;01010000A06A080000806666664BDB2941686666A6C71958410000000000000000
3127;3;01010000A06A0800004033333313DC294134333313FF1958410000000000000000
3139;1;01010000A06A080000C0CCCCCCDDDB294198999959D31958410000000000000000
3134;4;01010000A06A080000C0CCCCCC1BDC2941CCCCCCACFA1958410000000000000000
3047;3;01010000A06A08000080666666D9DA2941000000008D1958410000000000000000
3133;3;01010000A06A080000809999991DDC2941343333B3861A58410000000000000000
3118;3;01010000A06A080000809999990CDC294168666686091A58410000000000000000
3125;4;01010000A06A08000040333333CCDB2941000000801E1A58410000000000000000
3115;5;01010000A06A080000806666660DDC294168666646621958410000000000000000
3000;4;01010000A06A080000C0CCCCCC96DB294198999999601958410000000000000000
3044;1;01010000A06A08000080666666F3DA294134333313831858410000000000000000
3045;3;01010000A06A08000000000000BBDA2941686666C6C71858410000000000000000
3073;3;01010000A06A0800000000000064DB2941343333D3B11A58410000000000000000
3078;1;01010000A06A080000C0CCCCCC98DB294198999979921858410000000000000000
3079;3;01010000A06A0800004033333391DB2941CCCCCC6C511A58410000000000000000
3082;3;01010000A06A08000080666666EDDB2941CCCCCC0C401A58410000000000000000
3086;1;01010000A06A08000080999999EDDB294168666646D01958410000000000000000
3087;3;01010000A06A080000809999995CDB294100000000B81858410000000000000000
3089;3;01010000A06A080000809999998EDB2941686666268A1A58410000000000000000
3094;3;01010000A06A0800004033333374DB2941686666E60C1A58410000000000000000
3103;3;01010000A06A080000000000009FDB294198999959FB1958410000000000000000
3109;1;01010000A06A080000809999998FDB2941343333337A1A58410000000000000000
3110;3;01010000A06A080000C0CCCCCCB4DB294168666646891A58410000000000000000
3117;6;01010000A06A080000C0CCCCCC32DC294168666606321A58410000000000000000
3121;3;01010000A06A08000000000000F1DB294198999979AD1958410000000000000000
3123;6;01010000A06A080000403333334ADC294134333393E41A58410000000000000000
3130;1;01010000A06A08000000000000F7DF294100000060FE1858410000000000000000
3132;3;01010000A06A080000C0CCCCCC2BDC2941CCCCCC4CBE1958410000000000000000
3143;3;01010000A06A0800004033333326DC2941CCCCCCCC371A58410000000000000000
3141;3;01010000A06A0800004033333331DC294100000060591958410000000000000000
3156;1;01010000A06A080000C0CCCCCC0FDC2941000000E00A1B58410000000000000000
3183;3;01010000A06A080000403333338FDC294134333333A01A58410000000000000000
3152;3;01010000A06A080000403333332CDC2941989999B95F1958410000000000000000
3144;1;01010000A06A08000000000000EFDB2941CCCCCC8CB31958410000000000000000
3148;3;01010000A06A0800008099999905DD294134333313351B58410000000000000000
3153;1;01010000A06A08000080666666F7DC2941686666A6601958410000000000000000
3147;3;01010000A06A080000C0CCCCCC28DC2941343333D36D1958410000000000000000
3142;3;01010000A06A0800004033333306DC2941CCCCCCEC641958410000000000000000
3173;3;01010000A06A080000000000004DDC2941343333D3F71958410000000000000000
3164;3;01010000A06A0800008099999960DC294100000060BA1958410000000000000000
3160;1;01010000A06A0800008099999920DC2941343333D3741A58410000000000000000
3182;3;01010000A06A0800004033333350DC2941000000E02E1A58410000000000000000
3167;3;01010000A06A080000403333335EDC2941686666A6FD1A58410000000000000000
3187;3;01010000A06A08000040333333B0DC2941343333B3071A58410000000000000000
3168;3;01010000A06A080000809999997ADC2941686666A6C81A58410000000000000000
3176;3;01010000A06A0800004033333379DC2941CCCCCC0CB71958410000000000000000
3163;5;01010000A06A080000000000002DDC294168666606361A58410000000000000000
3236;1;01010000A06A080000809999991ADD294134333353441A58410000000000000000
3196;3;01010000A06A08000040333333D7DC2941CCCCCC4CFD1A58410000000000000000
3194;1;01010000A06A080000403333336BDC2941989999B9121B58410000000000000000
3154;3;01010000A06A0800008066666630DC2941000000C0FD1A58410000000000000000
3172;3;01010000A06A0800004033333358DC294100000040361A58410000000000000000
3180;3;01010000A06A0800000000000094DC294198999939471B58410000000000000000
3189;3;01010000A06A0800004033333305DD2941000000A0181A58410000000000000000
3174;3;01010000A06A08000080666666E8DC2941686666E6FD1958410000000000000000
3165;3;01010000A06A08000000000000D5DC294134333373551958410000000000000000
3204;3;01010000A06A08000080999999A2DC294134333353BD1958410000000000000000
3162;3;01010000A06A080000000000003FDC294100000080F31958410000000000000000
3198;3;01010000A06A080000C0CCCCCC8FDC2941989999D9831A58410000000000000000
3186;3;01010000A06A080000809999995ADC2941CCCCCCAC331A58410000000000000000
3159;3;01010000A06A0800008099999932DC294134333353FB1958410000000000000000
3184;3;01010000A06A080000806666666DDC2941989999B98D1A58410000000000000000
3185;3;01010000A06A0800008099999969DC2941989999B9D21A58410000000000000000
3192;3;01010000A06A0800000000000060DC2941CCCCCCCC301A58410000000000000000
3169;1;01010000A06A0800008099999930DC294168666606C71A58410000000000000000
3199;1;01010000A06A0800008066666677DC2941343333D33F1B58410000000000000000
3206;1;01010000A06A080000C0CCCCCC88DC294198999959071A58410000000000000000
3203;3;01010000A06A08000000000000A4DC294198999979291A58410000000000000000
3205;3;01010000A06A080000000000009BDC294134333393B61A58410000000000000000
3211;3;01010000A06A080000C0CCCCCCBEDC2941343333B3581A58410000000000000000
3209;1;01010000A06A080000000000008EDC294168666666D41958410000000000000000
3208;3;01010000A06A080000C0CCCCCCAADC2941CCCCCC8CC41958410000000000000000
3212;1;01010000A06A08000080999999E6DC294198999979B81A58410000000000000000
3171;6;01010000A06A080000C0CCCCCC45DC2941CCCCCC8C341A58410000000000000000
3166;3;01010000A06A0800004033333336DC294100000040331A58410000000000000000
3197;3;01010000A06A080000C0CCCCCC8CDC294134333373C01958410000000000000000
3216;3;01010000A06A0800004033333320DD2941000000601E1A58410000000000000000
3201;1;01010000A06A080000C0CCCCCC89DC2941686666C6E31A58410000000000000000
3225;3;01010000A06A08000080666666EADC2941CCCCCCEC551958410000000000000000
3226;3;01010000A06A080000809999995FDD294100000060F91A58410000000000000000
3238;3;01010000A06A080000C0CCCCCC6ADD294134333313DD1958410000000000000000
3235;3;01010000A06A080000403333330CDD2941686666A6561958410000000000000000
3221;3;01010000A06A080000C0CCCCCC10DD2941000000A0081A58410000000000000000
3222;3;01010000A06A0800000000000061DD2941000000E0AB1A58410000000000000000
3224;3;01010000A06A08000000000000E6DC2941CCCCCC0C511958410000000000000000
3220;3;01010000A06A080000C0CCCCCCF2DC294100000060CF1958410000000000000000
3191;3;01010000A06A0800000000000079DC2941989999792D1A58410000000000000000
3149;1;01010000A06A0800008066666641DC2941343333730F1A58410000000000000000
3217;1;01010000A06A080000000000002EDD2941CCCCCC2C3C1A58410000000000000000
3219;3;01010000A06A080000C0CCCCCC14DD294100000060811A58410000000000000000
3214;1;01010000A06A080000C0CCCCCC9FDC294198999999AE1958410000000000000000
3240;1;01010000A06A0800000000000000E0294198999939201958410000000000000000
3227;1;01010000A06A08000080999999D8DC2941989999B90F1B58410000000000000000
3239;4;01010000A06A0800008066666673DD2941000000A0D51958410000000000000000
3229;1;01010000A06A08000080666666FFDC2941000000C0C41958410000000000000000
3060;3;01010000A06A08000040333333F6DB2941343333F36E1958410000000000000000
3131;3;01010000A06A08000000000000E6DB2941000000805A1958410000000000000000
3145;3;01010000A06A080000C0CCCCCC3CDC2941CCCCCC0CAE1958410000000000000000
3157;1;01010000A06A0800004033333310DC2941000000E0DA1A58410000000000000000
3158;3;01010000A06A080000809999996CDC2941343333F3D01A58410000000000000000
3161;3;01010000A06A0800000000000064DC294100000000851A58410000000000000000
3170;3;01010000A06A08000000000000CEDC294134333353531958410000000000000000
3195;3;01010000A06A080000806666668BDC294168666606A41A58410000000000000000
3202;3;01010000A06A080000806666669DDC294198999999911A58410000000000000000
3207;3;01010000A06A08000080999999B9DC2941343333D3A51A58410000000000000000
3210;3;01010000A06A08000080666666A8DC294134333333831A58410000000000000000
3213;3;01010000A06A080000000000001EDD2941686666C6921A58410000000000000000
3215;3;01010000A06A08000040333333DCDC2941CCCCCC4CB81958410000000000000000
3218;3;01010000A06A080000806666660EDD2941000000607F1A58410000000000000000
3230;1;01010000A06A080000403333331EDD294168666626471B58410000000000000000
3231;1;01010000A06A08000000000000F7DF2941343333531D1958410000000000000000
3232;4;01010000A06A08000040333333F6DC294134333373531958410000000000000000
3241;4;01010000A06A0800000000000048DD294100000000CF1A58410000000000000000
3242;6;01010000A06A0800008066666661DD2941989999D9ED1A58410000000000000000
3248;3;01010000A06A080000C0CCCCCCACDD2941CCCCCCEC3A1B58410000000000000000
3299;3;01010000A06A080000806666668CDE294198999999A21958410000000000000000
3257;3;01010000A06A0800008066666650DD2941343333D3B51A58410000000000000000
3258;3;01010000A06A08000080999999C5DD294134333373C11A58410000000000000000
3249;1;01010000A06A08000080999999B9DD294198999939531958410000000000000000
3288;3;01010000A06A08000000000000C7DD294100000000431A58410000000000000000
3261;1;01010000A06A0800000000000053DD294134333313471B58410000000000000000
3265;3;01010000A06A0800000000000086DD2941CCCCCC6CB91958410000000000000000
3271;1;01010000A06A0800000000000057DD2941CCCCCC4CA81958410000000000000000
3268;1;01010000A06A0800008066666654DD294168666666481A58410000000000000000
3243;3;01010000A06A080000806666664BDD2941CCCCCC6C571A58410000000000000000
3275;3;01010000A06A080000806666661ADE2941CCCCCCECAD1A58410000000000000000
3256;3;01010000A06A080000C0CCCCCC40DD2941CCCCCC2CC11A58410000000000000000
3298;3;01010000A06A08000080666666CCDD2941686666C6911958410000000000000000
3291;3;01010000A06A08000040333333F7DD294100000060481A58410000000000000000
3274;3;01010000A06A08000000000000B1DD294134333313231B58410000000000000000
3278;1;01010000A06A0800008099999970DD2941CCCCCCAC711A58410000000000000000
3255;3;01010000A06A080000403333336CDD294198999939191A58410000000000000000
3266;3;01010000A06A0800004033333388DD294134333313B61958410000000000000000
3267;3;01010000A06A080000C0CCCCCC63DD294168666626A41A58410000000000000000
3270;3;01010000A06A080000C0CCCCCCB0DD2941686666669B1958410000000000000000
3245;3;01010000A06A0800004033333356DD2941000000809F1958410000000000000000
3253;1;01010000A06A080000C0CCCCCC17DD2941000000809D1A58410000000000000000
3281;3;01010000A06A08000080666666A3DD2941CCCCCC4C541A58410000000000000000
3282;4;01010000A06A0800004033333385DE294100000020DA1958410000000000000000
3263;3;01010000A06A08000080999999CCDD2941343333D38F1958410000000000000000
3260;3;01010000A06A0800008099999956DD2941CCCCCC4CDD1A58410000000000000000
3284;1;01010000A06A0800004033333381DD2941343333D3831A58410000000000000000
3259;3;01010000A06A08000080666666C2DD294100000000CF1A58410000000000000000
3289;4;01010000A06A0800004065194244DE294134333393FF1958410000000000000000
3310;3;01010000A06A080000000000000EDE294168666606B71958410000000000000000
3304;1;01010000A06A08000080666666C1DD2941686666E6D51A58410000000000000000
3292;1;01010000A06A08000000000000D0DD294168666606591A58410000000000000000
3301;1;01010000A06A08000080999999BEDD294168666686051A58410000000000000000
3340;4;01010000A06A0800008066666670DE294198999979FF1958410000000000000000
3308;1;01010000A06A08000000000000E7DD294198999939C11A58410000000000000000
3327;3;01010000A06A0800008099999923DE2941CCCCCC4C4D1A58410000000000000000
3318;4;01010000A06A08000080999999FDDD2941686666E6281B58410000000000000000
3307;3;01010000A06A08000000000000EFDD2941CCCCCC2C6E1A58410000000000000000
3317;4;01010000A06A08000040333333F0DD2941989999D9221B58410000000000000000
3315;3;01010000A06A08000080666666F8DD2941CCCCCCEC5A1B58410000000000000000
3273;3;01010000A06A080000000000006DDD2941989999B95B1A58410000000000000000
3336;3;01010000A06A080000809999992ADE2941CCCCCCCCC81958410000000000000000
3280;3;01010000A06A08000080999999B4DD2941686666C6141A58410000000000000000
3294;1;01010000A06A08000080666666A4DD294100000000481A58410000000000000000
3311;1;01010000A06A080000C0CCCCCCB8DE2941CCCCCCCC941958410000000000000000
3277;3;01010000A06A0800000000000075DD2941000000C05C1A58410000000000000000
3324;4;01010000A06A0800004033333302DE294198999999221B58410000000000000000
3290;4;01010000A06A080000C0CCCCCCCCDD2941686666A6751958410000000000000000
3333;1;01010000A06A0800000000000024DE2941686666A6621A58410000000000000000
3276;4;01010000A06A080000C0CCCCCC22DE294100000060F11A58410000000000000000
3286;3;01010000A06A080000C0CCCCCCC9DD294168666686B61958410000000000000000
3328;3;01010000A06A0800008099999975DE2941000000205B1B58410000000000000000
3337;1;01010000A06A080000C0CCCCCCC7DE2941CCCCCC4C281B58410000000000000000
3332;6;01010000A06A0800008099999952DE294168666686521A58410000000000000000
3342;3;01010000A06A080000806666668FDE2941CCCCCC2C621A58410000000000000000
3190;3;01010000A06A08000080666666FCDC294134333373EA1958410000000000000000
3343;3;01010000A06A0800000000000034DE2941CCCCCCAC781A58410000000000000000
3329;1;01010000A06A080000C0CCCCCCFBDD2941989999F9521A58410000000000000000
3283;3;01010000A06A08000040333333C3DD2941CCCCCC2C671A58410000000000000000
3300;3;01010000A06A08000080999999D5DD294168666686231B58410000000000000000
3193;3;01010000A06A08000000000000F8DC2941000000C0EB1A58410000000000000000
3250;3;01010000A06A080000C0CCCCCC7BDD2941343333D37B1A58410000000000000000
3254;3;01010000A06A080000C0CCCCCC77DD2941989999B9931A58410000000000000000
3262;3;01010000A06A08000040333333B9DD294134333393431B58410000000000000000
3269;3;01010000A06A080000000000009CDD2941343333D33D1A58410000000000000000
3285;4;01010000A06A0800008066666621DE2941CCCCCCCC791A58410000000000000000
3293;3;01010000A06A080000000000000CDE2941989999F9F61958410000000000000000
3295;3;01010000A06A08000000000000CEDD2941CCCCCC6C521B58410000000000000000
3302;3;01010000A06A080000C0CCCCCCEDDD2941343333F3101A58410000000000000000
3305;1;01010000A06A080000C0CCCCCC05DE294168666606CF1A58410000000000000000
3306;3;01010000A06A08000080666666FEDD2941989999D95E1A58410000000000000000
3309;3;01010000A06A08000040333333CDDD2941989999B9B21958410000000000000000
3312;1;01010000A06A080000403333332DE02941989999797B1958410000000000000000
3313;1;01010000A06A08000080999999D3DD294100000040AB1958410000000000000000
3314;3;01010000A06A0800000000000011DE2941CCCCCC6CB31958410000000000000000
3330;4;01010000A06A0800000000000019DE2941343333332B1B58410000000000000000
3335;3;01010000A06A0800000000000003DE294198999979C81958410000000000000000
3338;3;01010000A06A0800008066666678DE294134333333E21958410000000000000000
3350;4;01010000A06A080000C0CCCCCC34DE2941343333D3F11A58410000000000000000
3347;3;01010000A06A080000403333334DDE294168666666AE1A58410000000000000000
3357;3;01010000A06A080000C0CCCCCCFADE294100000080F81A58410000000000000000
3346;3;01010000A06A0800004033333337DE294168666686B41A58410000000000000000
3355;3;01010000A06A080000C0CCCCCC89DE2941989999397A1A58410000000000000000
3388;1;01010000A06A0800008099999981DE294168666626E61A58410000000000000000
3368;1;01010000A06A0800008099999978DE2941000000E04D1A58410000000000000000
3352;3;01010000A06A080000C0CCCCCC9ADE294168666666CB1958410000000000000000
3354;3;01010000A06A0800008066666653DE2941CCCCCCCCE21A58410000000000000000
3374;1;01010000A06A0800008066666662DE294100000020771A58410000000000000000
3362;3;01010000A06A080000C0CCCCCC07E22941989999F9571B58410000000000000000
3370;4;01010000A06A08000000FED4186ADE2941B003E700DC1A58410000000000000000
3353;4;01010000A06A080000404ED1315FDE2941E8D9AC06DC1A58410000000000000000
3371;1;01010000A06A080000809999995BDE2941989999D95C1A58410000000000000000
3367;4;01010000A06A0800008066666657DE2941000000A0E01A58410000000000000000
3378;4;01010000A06A080000C0ACFA9C7DDE2941285C8FF6DB1A58410000000000000000
3379;6;01010000A06A08000080999999EEDE294134333393AF1A58410000000000000000
3395;1;01010000A06A080000C0CCCCCCE4DE2941CCCCCCAC9B1958410000000000000000
3389;3;01010000A06A0800004033333304DF2941CCCCCC2CDC1A58410000000000000000
3382;3;01010000A06A0800008066666679DF2941000000A00D1A58410000000000000000
3415;3;01010000A06A080000809999990DDF2941343333D3AF1A58410000000000000000
3359;3;01010000A06A08000080999999CFDE2941989999D9B51A58410000000000000000
3412;1;01010000A06A080000C0CCCCCCEBDE294168666646021A58410000000000000000
3399;3;01010000A06A0800000000000012DF2941CCCCCC0C351A58410000000000000000
3360;4;01010000A06A080000C076BE7F62DE2941B8D1008EFF1958410000000000000000
3406;1;01010000A06A08000080999999D7DE2941686666061A1B58410000000000000000
3358;4;01010000A06A08000080666666AADE294100000020AF1A58410000000000000000
3416;1;01010000A06A08000080666666F1DE2941000000A0AE1958410000000000000000
3409;1;01010000A06A08000080999999E5DE2941CCCCCC4C181B58410000000000000000
3423;1;01010000A06A080000C0CCCCCC34DF294100000040B91958410000000000000000
3404;4;01010000A06A08000040333333DCDE294198999979AF1A58410000000000000000
3402;3;01010000A06A080000C0CCCCCC79DF294100000000FD1958410000000000000000
3365;3;01010000A06A080000806666668ADE2941CCCCCCCCB41958410000000000000000
3391;3;01010000A06A0800000000000014DF294134333373DD1958410000000000000000
3390;3;01010000A06A0800000000000004DF294168666606C71958410000000000000000
3422;3;01010000A06A0800000000000027DF294168666646DC1A58410000000000000000
3400;1;01010000A06A08000080666666A2DE2941CCCCCCCCC51958410000000000000000
3411;4;01010000A06A0800004033333313DF2941989999397A1A58410000000000000000
3420;1;01010000A06A08000040333333C5DF2941000000C0D01958410000000000000000
3427;1;01010000A06A080000806666661FDF294168666606D11958410000000000000000
3430;1;01010000A06A0800004033333323DF2941989999F9C21A58410000000000000000
3418;3;01010000A06A0800004033333378DF294100000000FE1A58410000000000000000
3425;3;01010000A06A0800008066666689DF294134333313B01A58410000000000000000
3433;1;01010000A06A080000806666662EDF2941000000C0ED1958410000000000000000
3419;3;01010000A06A0800004033333314DF2941000000C06A1A58410000000000000000
3436;3;01010000A06A0800004033333384DF2941000000802F1B58410000000000000000
3429;3;01010000A06A080000C0CCCCCC23DF2941000000E0621A58410000000000000000
3383;4;01010000A06A080000803A01ED93DF2941049A0853551B58410000000000000000
3403;4;01010000A06A08000000000000FEDE2941686666467A1A58410000000000000000
3384;3;01010000A06A0800008066666603E1294134333393661B58410000000000000000
3437;1;01010000A06A080000000000003EDF2941686666662C1B58410000000000000000
3323;3;01010000A06A0800008099999911DE2941686666A6731A58410000000000000000
3440;1;01010000A06A080000C0CCCCCC54DF2941CCCCCCAC711A58410000000000000000
3385;1;01010000A06A08000080666666A8DE2941000000A0E31958410000000000000000
3363;3;01010000A06A0800004033333368DE294134333373E21A58410000000000000000
3369;3;01010000A06A08000040333333AEDE2941000000C05D1A58410000000000000000
3386;4;01010000A06A08000040F6977D8CDE2941587DAEEEDB1A58410000000000000000
3396;1;01010000A06A080000806666669ADE2941686666E6A41958410000000000000000
3401;3;01010000A06A080000809999990DDF2941989999B9BA1A58410000000000000000
3410;3;01010000A06A0800008099999992DF2941CCCCCC6C281B58410000000000000000
3413;4;01010000A06A080000C0CCCCCCC1DF294168666666041A58410000000000000000
3417;4;01010000A06A0800000042CF6629DF2941CC5D4B307A1A58410000000000000000
3424;3;01010000A06A080000806666662EDF2941CCCCCCECAF1A58410000000000000000
3428;3;01010000A06A080000806666666ADF294100000060DF1958410000000000000000
3431;4;01010000A06A080000C0CCCCCC38DF2941686666267A1A58410000000000000000
3438;1;01010000A06A080000806666663EDF294198999919F31A58410000000000000000
3439;3;01010000A06A080000806666661FE0294198999979781A58410000000000000000
3441;1;01010000A06A0800000000000057DF2941CCCCCC8CEC1958410000000000000000
3442;1;01010000A06A080000C0CCCCCCD0DF2941686666A6EF1958410000000000000000
3443;1;01010000A06A080000806666665EDF2941343333B3151B58410000000000000000
3444;3;01010000A06A080000809999991EE02941686666E6791A58410000000000000000
3469;6;01010000A06A08000040333333B6DF294134333393FE1958410000000000000000
3446;3;01010000A06A080000C0CCCCCC87DF294134333393DC1A58410000000000000000
3447;1;01010000A06A080000C0CCCCCC69DF2941CCCCCC4CEE1A58410000000000000000
3455;3;01010000A06A08000080999999D2DF2941989999999B1A58410000000000000000
3464;1;01010000A06A08000040333333A0DF294168666606851A58410000000000000000
3495;1;01010000A06A08000000000000E6DF294168666606F91958410000000000000000
3472;3;01010000A06A080000809999997EE2294198999919781B58410000000000000000
3471;3;01010000A06A08000000000000ECDF2941CCCCCC2C031B58410000000000000000
3467;3;01010000A06A08000080666666B3DF294168666626FA1958410000000000000000
3490;4;01010000A06A08000080999999D7DF294198999939011A58410000000000000000
3432;3;01010000A06A0800008066666664DF294198999979DC1A58410000000000000000
3475;3;01010000A06A080000403333332BE02941989999B9441A58410000000000000000
3482;3;01010000A06A08000040333333DFDF294134333393FF1958410000000000000000
3480;1;01010000A06A08000040333333DBDF2941CCCCCC6CF81958410000000000000000
3462;4;01010000A06A0800004029CBD0B0DF294134113644541B58410000000000000000
3502;3;01010000A06A0800008099999977E02941343333D3DD1A58410000000000000000
3474;3;01010000A06A08000000000000BADF294168666626F91958410000000000000000
3461;3;01010000A06A080000403333336BE0294100000060311B58410000000000000000
3486;3;01010000A06A080000809999991BE02941989999592A1A58410000000000000000
3456;1;01010000A06A0800000000000087DF2941343333D3A01A58410000000000000000
3458;3;01010000A06A0800008099999981E02941686666A6AD1A58410000000000000000
3488;1;01010000A06A08000080999999C7DF2941989999395D1A58410000000000000000
3496;3;01010000A06A080000809999995CE02941343333137F1A58410000000000000000
3491;1;01010000A06A08000080666666D1DF2941000000A0BD1A58410000000000000000
3504;1;01010000A06A080000C0CCCCCC8FE02941989999B94B1A58410000000000000000
3487;3;01010000A06A080000C0CCCCCC11E02941686666265E1A58410000000000000000
3476;1;01010000A06A08000080999999B4DF2941343333D3421A58410000000000000000
3499;1;01010000A06A08000080999999F9DF2941CCCCCCEC181B58410000000000000000
3520;3;01010000A06A080000C0CCCCCCAAE0294168666626DD1A58410000000000000000
3497;1;01010000A06A08000080666666F4DF294100000040FD1958410000000000000000
3507;3;01010000A06A080000809999999CE02941343333B3CB1A58410000000000000000
3509;3;01010000A06A080000000000008DE0294100000060421A58410000000000000000
3518;3;01010000A06A080000C0CCCCCCA5E02941989999995D1A58410000000000000000
3511;1;01010000A06A080000C0CCCCCC49E0294168666626911A58410000000000000000
3459;1;01010000A06A0800008099999990DF294100000000921A58410000000000000000
3515;3;01010000A06A08000040333333BBE02941343333B3791A58410000000000000000
3510;4;01010000A06A080000C0CCCCCC9EE02941989999390B1B58410000000000000000
3513;3;01010000A06A0800004033333349E12941343333534B1B58410000000000000000
3528;1;01010000A06A08000080999999BCE02941343333F33D1A58410000000000000000
3508;3;01010000A06A080000403333338BE02941989999D9B71A58410000000000000000
3538;1;01010000A06A080000809999992BE12941CCCCCC6C711A58410000000000000000
3534;4;01010000A06A08000000000000E0E02941000000C00E1B58410000000000000000
3519;3;01010000A06A080000403333338AE02941989999B9321B58410000000000000000
3523;3;01010000A06A08000080999999B6E02941CCCCCC4CFA1A58410000000000000000
3521;3;01010000A06A08000000000000A7E02941CCCCCC8C221B58410000000000000000
3533;3;01010000A06A08000000000000A3E0294100000080D21A58410000000000000000
3524;1;01010000A06A0800008066666684E02941CCCCCC6CF91A58410000000000000000
3516;1;01010000A06A0800008099999961E02941CCCCCCCCF01A58410000000000000000
3540;3;01010000A06A080000809999992BE1294168666666DB1A58410000000000000000
3536;1;01010000A06A080000C0CCCCCC88E1294100000000CB1A58410000000000000000
3535;3;01010000A06A08000000000000E4E02941686666660D1B58410000000000000000
3541;1;01010000A06A08000080666666BEE02941000000E0F21A58410000000000000000
3514;3;01010000A06A0800004033333385E0294100000040881A58410000000000000000
3527;3;01010000A06A080000C0CCCCCC96E0294100000060C81A58410000000000000000
3545;1;01010000A06A080000C0CCCCCCC6E02941000000605A1A58410000000000000000
3445;3;01010000A06A080000C0CCCCCC79DF2941CCCCCC8CDC1A58410000000000000000
3448;1;01010000A06A0800008066666674DF2941000000C0D21958410000000000000000
3449;1;01010000A06A08000080999999B6DF294168666626E01958410000000000000000
3450;1;01010000A06A0800004033333378DF2941000000C0BD1A58410000000000000000
3451;3;01010000A06A08000080666666B0DF2941989999D9001B58410000000000000000
3457;4;01010000A06A08000080666666D4DF2941989999D9DC1A58410000000000000000
3460;3;01010000A06A08000040333333CADF294134333313931A58410000000000000000
3465;3;01010000A06A08000040333333E8DF2941989999B9861A58410000000000000000
3477;1;01010000A06A080000C0CCCCCCB8DF2941CCCCCCEC6C1A58410000000000000000
3478;3;01010000A06A0800008066666624E02941CCCCCCAC6F1A58410000000000000000
3492;1;01010000A06A0800008099999937E1294168666686991A58410000000000000000
3493;3;01010000A06A080000C0CCCCCC12E0294168666646DD1A58410000000000000000
3500;3;01010000A06A080000C0CCCCCC9BE0294134333333201B58410000000000000000
3505;1;01010000A06A0800004033333377E02941CCCCCC2C2B1A58410000000000000000
3506;3;01010000A06A080000000000005FE02941343333D3791A58410000000000000000
3512;3;01010000A06A0800004033333392E02941989999798B1A58410000000000000000
3517;3;01010000A06A080000C0CCCCCC80E0294168666626301B58410000000000000000
3525;1;01010000A06A080000C0CCCCCCC3E0294168666646841A58410000000000000000
3526;3;01010000A06A0800004033333360E12941343333733C1B58410000000000000000
3529;1;01010000A06A08000040333333D0E02941989999B9491A58410000000000000000
3530;1;01010000A06A08000080666666D5E02941000000C08E1A58410000000000000000
3531;1;01010000A06A080000403333335CE1294134333353C51A58410000000000000000
3532;3;01010000A06A08000040333333B2E02941989999991E1B58410000000000000000
3539;3;01010000A06A08000080999999BBE0294100000080211B58410000000000000000
3542;1;01010000A06A080000C0CCCCCCEDE0294100000000781A58410000000000000000
3543;1;01010000A06A08000040333333EAE02941989999197C1A58410000000000000000
3544;3;01010000A06A0800000000000092E12941343333932A1B58410000000000000000
3547;4;01010000A06A080000C0CCCCCC4DE12941343333D3111B58410000000000000000
3567;3;01010000A06A080000C0CCCCCCB3E12941CCCCCC0C2C1B58410000000000000000
3568;1;01010000A06A0800000000000045E22941343333B3321B58410000000000000000
3569;1;01010000A06A0800008066666666E5294134333353DA1B58410000000000000000
3571;1;01010000A06A080000806666669EE32941686666467A1B58410000000000000000
3572;1;01010000A06A08000000000000C2E52941CCCCCCACDE1B58410000000000000000
101;3;01010000A06A08000040333333DBBA2941686666C68F1858410000000000000000
543;3;01010000A06A080000403333335FC6294168666666581958410000000000000000
595;3;01010000A06A08000080666666C0C62941686666A6631A58410000000000000000
711;3;01010000A06A0800000000000044C72941000000E0601958410000000000000000
909;6;01010000A06A080000809999998BC92941343333F37B1958410000000000000000
1015;3;01010000A06A0800008099999975C92941989999B9341A58410000000000000000
1419;3;01010000A06A080000C0CCCCCC34CC294168666606F41958410000000000000000
1522;3;01010000A06A0800000000000019CD2941686666E6FA1758410000000000000000
1621;3;01010000A06A0800000000000080CD2941000000A0701858410000000000000000
1720;3;01010000A06A0800008099999971CE294198999939161958410000000000000000
1821;3;01010000A06A080000403333331DCF294100000060341958410000000000000000
1894;4;01010000A06A080000801F632E17D029414082E20F161858410000000000000000
2019;3;01010000A06A08000080666666B9D0294198999919A01858410000000000000000
2226;4;01010000A06A080000000000008AD2294100000040DA1958410000000000000000
2285;4;01010000A06A080000403333330BD32941CCCCCC2C251858410000000000000000
2318;3;01010000A06A0800008066666603D32941CCCCCC8C0B1858410000000000000000
2422;3;01010000A06A08000080666666EBD3294168666686411A58410000000000000000
2645;3;01010000A06A0800008066666609D72941CCCCCCEC591858410000000000000000
2832;3;01010000A06A0800008099999965D9294100000020991858410000000000000000
2928;3;01010000A06A08000000000000CED9294168666626351A58410000000000000000
3034;3;01010000A06A080000403333334CDB2941CCCCCC0CB71858410000000000000000
3052;3;01010000A06A0800000000000011DB294134333313361958410000000000000000
3151;3;01010000A06A0800008066666625DC2941CCCCCCCCF21958410000000000000000
3251;1;01010000A06A0800000000000040DD2941989999F9081A58410000000000000000
3494;3;01010000A06A080000C0CCCCCCEBDF2941343333D3FD1958410000000000000000
3522;3;01010000A06A080000C0CCCCCCECE02941CCCCCC0CAC1A58410000000000000000
3546;3;01010000A06A0800004033333345E1294198999939131B58410000000000000000
3548;1;01010000A06A080000806666662FE12941989999B9A61A58410000000000000000
3549;1;01010000A06A080000806666663CE12941000000C0AA1A58410000000000000000
3550;1;01010000A06A080000C0CCCCCC3BE6294100000000091C58410000000000000000
3551;1;01010000A06A0800000000000028E1294168666646BD1A58410000000000000000
3552;1;01010000A06A080000C0CCCCCC57E1294134333353BD1A58410000000000000000
3553;3;01010000A06A080000809999994DE1294100000020DB1A58410000000000000000
3554;1;01010000A06A080000C0CCCCCC2FE12941343333D3EF1A58410000000000000000
3556;3;01010000A06A080000809999996BE12941989999193F1B58410000000000000000
3557;1;01010000A06A08000080666666FFE1294198999979531B58410000000000000000
3558;1;01010000A06A080000000000008DE12941CCCCCC8CDA1A58410000000000000000
3559;1;01010000A06A080000809999994FE12941686666C6EE1A58410000000000000000
3560;1;01010000A06A08000080666666CCE12941CCCCCCCCF51A58410000000000000000
3561;1;01010000A06A08000080999999D9E12941343333F3171B58410000000000000000
3562;3;01010000A06A080000C0CCCCCC76E12941989999193B1B58410000000000000000
3563;3;01010000A06A080000809999997FE12941000000C03D1B58410000000000000000
3564;3;01010000A06A080000809999999DE12941343333732D1B58410000000000000000
3565;1;01010000A06A080000403333331CE2294198999999441B58410000000000000000
3566;3;01010000A06A08000040333333A9E12941CCCCCC4C291B58410000000000000000

